A duality relation for matrix pencils with application to linearizations

The aim of this paper is twofold. First, we introduce a new class of linearizations, based on the generalization of a construction used in polynomial algebra to find the zeros of a system of (scalar) polynomial equations. We show that one specific linearization in this class, which is constructed naturally from the QR factorization of the matrix obtained by stacking the coefficients of $A(x)$, has good conditioning and stability properties. Moreover, while analyzing this class, we introduce a general technique to derive new linearizations from existing ones. This technique generalizes some ad-hoc arguments used in dealing with the existing linearization classes, and can hopefully be used to derive a simpler and more general theory of linearizations. This technique relates linearizations to \emph{pencil arithmetic}, a technique used in solving matrix equations that allows to extend some algebraic operations from matrix to matrix pencils.

==> acoustic_wave_1d.dat <==
   2.4003641322500878e-16   1.8318827206901020e-16   3.7898616313934181e-16   5.0902205509675267e-16   5.0902205509675267e-16
   4.1614095017518423e-16   8.5316977170567077e-16   4.7732787520835167e-16   4.6376527127880102e-16   4.6376527127880102e-16
   4.1035988898537114e-16   5.9947991865728700e-16   6.1481469445247804e-16   3.6504077821818535e-16   3.6504077821818535e-16
   3.7221260961093953e-16   9.3012109184449190e-16   6.2083597919841090e-16   7.2468424968718776e-16   7.2468424968718776e-16
   5.1182957500022182e-16   4.2985910891718779e-16   8.2251136432556098e-16   4.0116488636112191e-16   4.0116488636112191e-16
   2.3375779050461680e-16   2.4886434712050847e-16   5.6949810701340420e-16   1.9279689115130070e-16   1.9279689115130070e-16
   4.7318038941023966e-16   5.1930073603424737e-16   4.2026006465576328e-16   4.7517171585718541e-16   4.7517171585718541e-16
   2.3633835940071125e-16   5.9150393824069900e-16   8.0323387968210151e-16   2.5589376332604516e-16   2.5589376332604516e-16
   1.1229534301046479e-15   9.7457004367437562e-16   4.1918262266568667e-15   3.4549599694473903e-16   3.4549599694473903e-16
   3.4666701484936661e-15   8.4801336253288311e-16   6.5614691388726324e-15   1.5302738764824848e-15   1.5302738764824848e-15
   3.3437641261017722e-15   2.0041746508197071e-16   2.3488030197765355e-15   3.4376428023563266e-15   3.4376428023563266e-15
   1.1525155075117716e-15   6.9244927327352769e-16   4.0104212990690983e-15   2.1099890707286818e-15   2.1099890707286818e-15
   3.2616673754094590e-16   6.0193210668807548e-16   6.4778701112678058e-16   4.2129315296481722e-16   4.2129315296481722e-16
   1.2024374111145176e-15   4.9306750758066359e-16   8.1477222378381188e-16   7.1065320803810691e-16   7.1065320803810691e-16
   6.5035630847595589e-16   7.7048530894180579e-16   6.7150879722690460e-16   6.4182426309456630e-16   6.4182426309456630e-16
   9.0724810146357388e-16   5.7271792312640737e-16   5.0602106234381175e-16   8.1499168582460740e-16   8.1499168582460740e-16
   2.6418148944883715e-16   1.2428029264988697e-15   7.5086971290070009e-16   5.3185588942771403e-16   5.3185588942771403e-16
   2.8795641502871666e-16   2.5263802806825133e-16   2.1275648012072720e-16   5.2882717951995622e-16   5.2882717951995622e-16
   5.6980609860213847e-16   3.4982238499167096e-16   3.5190585717179264e-16   3.3500555554255448e-16   3.3500555554255448e-16
   1.5890960229709829e-16   2.9017959089114006e-16   3.5155581706300478e-16   5.6678460419819859e-16   5.6678460419819859e-16


==> acoustic_wave_2d.dat <==
   2.6250727241833071e-16   8.7109431368819248e-16   2.0439892754887343e-16   6.3338913356702202e-16   6.3338913356702202e-16
   1.6855993261236183e-16   2.5177121347418659e-16   8.0196110546682138e-16   1.6855993261236183e-16   1.6855993261236183e-16
   6.8215421165872373e-17   2.1035374376727124e-16   7.2707492339546629e-16   1.1933276347496454e-16   1.1933276347496454e-16
   3.6985441151620967e-16   4.5379061376922248e-16   4.7223458805208238e-16   2.4893329849152226e-16   2.4893329849152226e-16
   3.3793230257373570e-16   4.0156188096280899e-16   3.6654005110488374e-16   3.0732984410461234e-16   3.0732984410461234e-16
   2.7582881551947043e-16   2.2223063219933523e-16   3.1769798351051937e-16   3.0230812612513566e-16   3.0230812612513566e-16
   8.9746419726688946e-16   3.1435226031141059e-16   3.1935364915496977e-16   3.4869926663736828e-16   3.4869926663736828e-16
   8.6713391823648896e-16   2.5077169495931694e-16   2.8150192646360316e-16   2.1268861895881991e-18   2.1268861895881991e-18
   3.1436067095689782e-16   3.1401914605973477e-16   3.1803720407853917e-16   7.1669167662454456e-16   7.1669167662454456e-16
   3.1672536301438451e-16   1.5880607477364448e-16   4.0030093896748978e-16   7.4486697167167846e-16   7.4486697167167846e-16
   3.8511992591305616e-16   1.1360744833988487e-15   3.4178173155290305e-16   8.9919296548584955e-16   8.9919296548584955e-16
   2.2239761079692061e-16   1.5828787376524922e-16   2.6380226228117541e-16   1.7366733966418742e-16   1.7366733966418742e-16
   2.4826018143865148e-16   3.8841192439297526e-16   5.8757477592200448e-16   1.3275916900525551e-16   1.3275916900525551e-16
   9.7058988925820637e-18   6.6091104671552132e-17   2.5841877302126725e-16   4.8678600299190674e-16   4.8678600299190674e-16
   8.9318248301439721e-17   3.6620148046558767e-17   6.4968915064749256e-16   2.5343824027539421e-16   2.5343824027539421e-16
   4.7005290507151950e-16   4.6005770571499596e-16   4.6377651590380874e-16   2.5143268153276742e-16   2.5143268153276742e-16
   1.0260531792288816e-15   2.8099617263701511e-16   5.8507070265190328e-16   2.7517105656857847e-16   2.7517105656857847e-16
   3.6574889035527355e-16   5.7008382761730775e-16   3.5642026403053958e-16   4.0316240902635344e-16   4.0316240902635344e-16
   2.5970719501304494e-16   1.1569070979625200e-16   2.6352144646006101e-16   2.2995861916788974e-16   2.2995861916788974e-16
   3.2197506988149565e-16   2.9252344776653573e-16   5.7471103455110288e-16   1.1068445303676734e-16   1.1068445303676734e-16
   2.5839196756268297e-16   1.9316565618461214e-16   2.1587134390865356e-16   2.4995161832757278e-16   2.4995161832757278e-16
   5.1505992490484212e-16   6.5553368706260725e-16   9.7977196510223458e-16   2.2337078515808114e-16   2.2337078515808114e-16
   4.7722744583109961e-16   8.1921164271278966e-16   4.9703434366005006e-16   3.3306690738754696e-16   3.3306690738754696e-16
   4.5877990953505716e-16   6.0344680481129792e-16   3.4150855709135646e-16   7.2580609962442388e-16   7.2580609962442388e-16
   4.9991448063008199e-16   6.5518483851328290e-16   5.4827650913344906e-17   4.9826053139265370e-16   4.9826053139265370e-16
   1.3804013581358048e-15   1.0006669660041670e-15   2.3082133851530917e-16   8.6610250316108975e-16   8.6610250316108975e-16
   2.3839097828653617e-16   6.5032507456841514e-16   8.9278185019353928e-16   9.4941188362521723e-16   9.4941188362521723e-16
   4.5776119742627991e-16   4.6706411983392090e-16   5.0543507424621134e-16   9.3247936073863910e-16   9.3247936073863910e-16
   9.3373472569677720e-16   9.3213538077604649e-16   1.7931747380532951e-15   2.4411714376714287e-16   2.4411714376714287e-16
   3.7327680316434050e-16   4.4781408582057896e-16   1.0261824001433242e-15   2.8533003470217379e-16   2.8533003470217379e-16
   1.1536475291249671e-15   3.7598256291228068e-16   2.7079392061738035e-15   2.8941693663181286e-16   2.8941693663181286e-16
   7.6841620242233109e-16   1.2698200742177201e-15   2.1717317090872777e-15   6.5335574131201927e-16   6.5335574131201927e-16
   5.7916006347350111e-16   5.9129349398503928e-16   4.0032048108957920e-16   5.9510566928771590e-16   5.9510566928771590e-16
   4.2802330292241569e-16   4.0793674050912553e-16   9.8316866209169428e-16   4.2885930547981977e-16   4.2885930547981977e-16
   5.8149740551381346e-16   5.7894160158648872e-16   5.7030073289968484e-16   1.4078772550509135e-15   1.4078772550509135e-15
   5.0789125047123920e-16   1.4394066307026456e-15   3.3537930897859366e-16   5.7363496089685449e-16   5.7363496089685449e-16
   4.0556889211092744e-16   2.9994893992691412e-16   3.0083859359576658e-16   4.7445023310871732e-16   4.7445023310871732e-16
   3.1466998759804244e-16   3.2340834899715418e-16   3.1517301259797574e-16   3.5233771923229485e-16   3.5233771923229485e-16
   9.0884378661869022e-16   1.4981656487209670e-15   9.9456403486014127e-16   7.3593343292497000e-16   7.3593343292497000e-16
   6.7048756102219129e-16   2.3643389011427396e-16   2.6356042876731792e-16   3.8362962706112518e-16   3.8362962706112518e-16
   2.1599051085337986e-16   2.4110676887730936e-16   2.2284185057460821e-16   3.7032285142648653e-16   3.7032285142648653e-16
   2.5251785251163378e-16   1.6081576508344607e-16   4.7471512729631744e-16   1.6559605466223669e-16   1.6559605466223669e-16
   5.7921929024784028e-16   1.2678776874053805e-16   4.1246882831904853e-16   3.1408081103128991e-16   3.1408081103128991e-16
   9.3388467673945866e-16   4.6553072264865281e-16   1.2927417173322044e-15   1.5493736132109882e-15   1.5493736132109882e-15
   5.7080116157112074e-16   2.3982994371329155e-16   2.7003144811222929e-16   3.4635067579103607e-16   3.4635067579103607e-16
   6.0442297427503656e-16   5.9678654465781049e-16   4.5879495949613768e-16   4.2134636092699286e-16   4.2134636092699286e-16
   7.9486588166115311e-16   3.2296998185038039e-16   3.8797837361129872e-16   1.7037265611331184e-16   1.7037265611331184e-16
   5.6861269175163911e-16   5.6620802087958498e-16   1.2413582540399806e-15   5.8804281772179255e-16   5.8804281772179255e-16
   3.5131711362168530e-16   2.8829814343058979e-16   2.3913910616683191e-16   2.2225050595124291e-16   2.2225050595124291e-16
   8.3389587679492367e-16   8.1457527401816841e-16   1.3799235561857760e-15   4.0530709883985856e-16   4.0530709883985856e-16
   2.2439220935464895e-16   2.6539576000151255e-16   1.0894781350093809e-16   3.5697379733012720e-16   3.5697379733012720e-16
   6.5478403250688037e-16   7.0287629701646364e-16   1.9117629154094508e-16   5.6139595715744055e-16   5.6139595715744055e-16
   4.6294789856828475e-16   6.0210034476245179e-16   8.0852881899526520e-16   8.6106443002114662e-16   8.6106443002114662e-16
   2.5332832597466996e-16   3.9649938956091405e-16   6.0131229525161930e-16   7.5140248574847023e-16   7.5140248574847023e-16
   4.0462386182991270e-16   1.4066134554681115e-16   4.2885880940370758e-16   6.5533494269202505e-16   6.5533494269202505e-16
   2.0056115026869982e-16   2.9466954851674263e-17   6.6205038807987697e-16   4.3785768703062612e-17   4.3785768703062612e-17
   4.1588260327064343e-16   1.6029395916281691e-15   3.8324263295009170e-16   3.3482983327807904e-16   3.3482983327807904e-16
   6.7468191499234046e-16   1.4990950314477867e-15   7.0426547703664226e-16   1.1469025636246302e-15   1.1469025636246302e-15
   4.1610292490309279e-16   1.6279016717280035e-15   6.3563608211990140e-16   5.0188204794456011e-16   5.0188204794456011e-16
   5.7194075531932522e-16   3.5256274796638971e-16   8.2023651366649821e-16   5.5682708370076635e-16   5.5682708370076635e-16


==> bicycle.dat <==
   4.4430599737083413e-16   6.6163726947566875e-16   2.3592239273284576e-16   2.4825341532472731e-16   2.4825341532472731e-16
   4.4251420348025271e-16   6.8358385849016702e-16   3.4878230435051134e-16   7.1617527404543097e-16   7.1617527404543097e-16
   4.4251420348025271e-16   6.8358385849016702e-16   3.4878230435051134e-16   7.1617527404543097e-16   7.1617527404543097e-16
   2.7755575615628914e-16   7.8483031193609189e-15   5.2369115333442702e-16   7.1088959579333461e-16   5.2369115333442702e-16


==> cd_player.dat <==
   0.0000000000000000e+00   5.4210108624275222e-18   5.4210108624275222e-20   5.9631119486702744e-19   5.4210108624275222e-20
   0.0000000000000000e+00   9.7578195523695399e-18   0.0000000000000000e+00   8.1315162936412833e-19   0.0000000000000000e+00
   1.0842021724855044e-19   7.1557343384043293e-18   5.4210108624275222e-20   0.0000000000000000e+00   5.4210108624275222e-20
   1.6263032587282567e-19   1.5178830414797062e-18   5.4210108624275222e-20   0.0000000000000000e+00   5.4210108624275222e-20
   2.2204463139480933e-16   2.2210306897141900e-16   2.2204461154247611e-16   2.2204460492503131e-16   2.2204461154247611e-16
   5.4210108624275222e-20   3.2526065174565133e-18   0.0000000000000000e+00   5.4210108624275222e-20   0.0000000000000000e+00
   2.2204466448202742e-16   2.2206049284182464e-16   2.2204466448202742e-16   2.2204461154247611e-16   2.2204466448202742e-16
   0.0000000000000000e+00   6.7220534694101275e-18   1.0842021724855044e-19   0.0000000000000000e+00   1.0842021724855044e-19
   1.1102251422055052e-16   1.1102612727978392e-16   1.1102235540206224e-16   1.1102235540206224e-16   1.1102235540206224e-16
   1.1102231569740467e-16   1.3761579621342049e-16   1.1102242157645996e-16   1.1102242157645996e-16   1.1102242157645996e-16
   0.0000000000000000e+00   2.2177355438190993e-16   0.0000000000000000e+00   5.4210108624275222e-20   0.0000000000000000e+00
   2.1684043449710089e-19   7.5894152073985310e-19   0.0000000000000000e+00   5.4210108624275222e-20   0.0000000000000000e+00
   3.2526065174565133e-19   4.8789097761847700e-18   0.0000000000000000e+00   1.0842021724855044e-19   0.0000000000000000e+00
   4.3368086899420177e-19   9.8662397696180903e-18   0.0000000000000000e+00   1.0842021724855044e-19   0.0000000000000000e+00
   2.1684043449710089e-19   1.0842021724855044e-18   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   0.0000000000000000e+00   4.2283884726934673e-18   1.0842021724855044e-19   0.0000000000000000e+00   1.0842021724855044e-19
   0.0000000000000000e+00   4.3368086899420177e-19   0.0000000000000000e+00   1.0842021724855044e-19   0.0000000000000000e+00
   2.1684043449710089e-19   1.5829351718288365e-17   6.5052130349130266e-19   4.3368086899420177e-19   6.5052130349130266e-19
   1.0842021724855044e-18   3.5128150388530344e-17   2.1684043449710089e-19   4.3368086899420177e-19   2.1684043449710089e-19
   4.3368086899420177e-19   1.3877787807814457e-17   4.3368086899420177e-19   4.3368086899420177e-19   4.3368086899420177e-19
   1.5178830414797062e-18   1.3227266504323154e-17   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.6736173798840355e-19   1.0842021724855044e-18   0.0000000000000000e+00   8.6736173798840355e-19   0.0000000000000000e+00
   3.4694469519536142e-18   1.9515639104739080e-17   8.6736173798840355e-19   4.3368086899420177e-19   8.6736173798840355e-19
   0.0000000000000000e+00   1.6479873021779667e-17   8.6736173798840355e-19   0.0000000000000000e+00   8.6736173798840355e-19
   2.6020852139652106e-18   1.2143064331837650e-17   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   0.0000000000000000e+00   1.5612511283791264e-17   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.7347234759768071e-18   2.8622937353617317e-17   1.7347234759768071e-18   0.0000000000000000e+00   1.7347234759768071e-18
   1.1103585416259206e-16   1.1168440202394181e-16   1.1103585416259206e-16   1.1107649934270853e-16   1.1103585416259206e-16
   1.2836953722228372e-15   6.9388939039072284e-18   0.0000000000000000e+00   6.9388939039072284e-18   0.0000000000000000e+00
   1.6653345369377348e-16   1.2412670766236366e-16   2.0014830212433607e-16   2.0014830212433607e-16   2.0014830212433607e-16
   3.3306691179917683e-16   3.3306691179917683e-16   4.0032667714762500e-16   3.3306691179917683e-16   3.3306691179917683e-16
   2.2204460657939253e-16   2.2204460657939253e-16   3.1399932615398719e-16   2.2204460657939253e-16   2.2204460657939253e-16
   0.0000000000000000e+00   0.0000000000000000e+00   2.2204460492503131e-16   0.0000000000000000e+00   0.0000000000000000e+00
   2.2204460502842888e-16   2.2204460502842888e-16   2.2204460502842888e-16   2.2204460502842888e-16   2.2204460502842888e-16
   2.2204460502842888e-16   2.2204460502842888e-16   2.2204460502842888e-16   2.2204460502842888e-16   2.2204460502842888e-16
   2.2204460502842888e-16   2.2204460502842888e-16   2.2204460502842888e-16   2.2204460502842888e-16   2.2204460502842888e-16
   0.0000000000000000e+00   0.0000000000000000e+00   9.7255536957163713e-14   0.0000000000000000e+00   0.0000000000000000e+00
   2.2204460495088070e-16   2.2204460495088070e-16   3.6570753510845687e-13   2.2204460495088070e-16   2.2204460495088070e-16
   2.2204460495088070e-16   2.2204460495088070e-16   4.2854614841794698e-13   2.2204460495088070e-16   2.2204460495088070e-16
   4.4408920996638489e-16   4.4408920996638489e-16   4.4408920996638489e-16   4.4408920996638489e-16   4.4408920996638489e-16
   2.2204460495088070e-16   2.2204460495088070e-16   3.1402088751685762e-16   2.2204460495088070e-16   2.2204460495088070e-16
   1.1102230251421444e-16   1.1102230251421444e-16   1.1102230251421444e-16   1.1102230251421444e-16   1.1102230251421444e-16
   0.0000000000000000e+00   0.0000000000000000e+00   3.3410163529261357e-11   0.0000000000000000e+00   0.0000000000000000e+00
   1.1102230247544035e-16   1.1102230247544035e-16   1.1102230247544035e-16   1.1102230247544035e-16   1.1102230247544035e-16
   2.2204460495088070e-16   2.2204460495088070e-16   3.1402088751685762e-16   2.2204460495088070e-16   2.2204460495088070e-16
   2.2204460493149366e-16   2.2204460493149366e-16   8.8129514714282226e-13   2.2204460493149366e-16   2.2204460493149366e-16
   0.0000000000000000e+00   0.0000000000000000e+00   4.0955017155397400e-12   0.0000000000000000e+00   0.0000000000000000e+00
   0.0000000000000000e+00   0.0000000000000000e+00   2.2204460492503131e-16   0.0000000000000000e+00   0.0000000000000000e+00
   2.2204460493149366e-16   2.2204460493149366e-16   2.2803991905555439e-13   2.2204460493149366e-16   2.2204460493149366e-16
   2.2204460493149366e-16   2.2204460493149366e-16   2.2204460493149366e-16   2.2204460493149366e-16   2.2204460493149366e-16
   4.4408920985733276e-16   4.4408920985733276e-16   9.4616536830170815e-11   4.4408920985733276e-16   4.4408920985733276e-16
   2.2204460493149366e-16   2.2204460493149366e-16   2.2204460493149366e-16   2.2204460493149366e-16   2.2204460493149366e-16
   2.2204460492664690e-16   2.2204460492664690e-16   9.4759311510028878e-11   2.2204460492664690e-16   2.2204460492664690e-16
   1.1102230246574683e-16   1.1102230246574683e-16   9.5345287221762585e-11   1.1102230246574683e-16   1.1102230246574683e-16
   2.2204460492664690e-16   2.2204460492664690e-16   1.1832490543018920e-10   2.2204460492664690e-16   2.2204460492664690e-16
   3.3306690738997034e-16   3.3306690738997034e-16   1.1453404891322110e-10   3.3306690738997034e-16   3.3306690738997034e-16
   0.0000000000000000e+00   0.0000000000000000e+00   1.7808488017578838e-10   0.0000000000000000e+00   0.0000000000000000e+00
   4.4408920985329379e-16   4.4408920985329379e-16   8.0059179894986958e-16   4.4408920985329379e-16   4.4408920985329379e-16
   2.2204460492503131e-16   0.0000000000000000e+00   1.1390666188049181e-11   0.0000000000000000e+00   0.0000000000000000e+00
   2.6737702668082443e-15   2.2204460492664690e-16   1.5700916201639426e-15   2.2204460492664690e-16   2.2204460492664690e-16
   2.2204460502842888e-16   2.2204460502842888e-16   2.2204460502842888e-16   2.2204460502842888e-16   2.2204460502842888e-16
   4.4408921031535171e-16   4.4408921031535171e-16   4.4408921031535171e-16   4.4408921031535171e-16   4.4408921031535171e-16
   2.2204460533862161e-16   2.2204460533862161e-16   1.2767582736150551e-13   2.2204460533862161e-16   2.2204460533862161e-16
   2.2204460533862161e-16   2.2204460533862161e-16   1.4877006455711979e-13   2.2204460533862161e-16   2.2204460533862161e-16
   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.2204460533862161e-16   2.2204460533862161e-16   2.2204460533862161e-16   2.2204460533862161e-16   2.2204460533862161e-16
   4.4408921067724323e-16   4.4408921067724323e-16   1.9628790601145946e-13   4.4408921067724323e-16   4.4408921067724323e-16
   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   0.0000000000000000e+00   0.0000000000000000e+00   5.3956966769635963e-14   0.0000000000000000e+00   0.0000000000000000e+00
   2.2204460533862161e-16   3.1400890879913144e-16   2.2204460533862161e-16   2.2204460533862161e-16   2.2204460533862161e-16
   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1102230328969627e-16   1.1102230328969627e-16   3.2196672683769970e-14   1.1102230328969627e-16   1.1102230328969627e-16
   2.2204460657939253e-16   2.2204460657939253e-16   2.2204460657939253e-16   2.2204460657939253e-16   2.2204460657939253e-16
   2.2204460657939253e-16   2.2204460657939253e-16   2.2204460657939253e-16   2.2204460657939253e-16   2.2204460657939253e-16
   2.2204460657939253e-16   2.2204460657939253e-16   2.2204460657939253e-16   2.2204460657939253e-16   2.2204460657939253e-16
   2.2204460657939253e-16   2.2204460657939253e-16   2.2204460657939253e-16   2.2204460657939253e-16   2.2204460657939253e-16
   1.1102230577123805e-16   1.1102230577123805e-16   1.1102230577123805e-16   1.1102230577123805e-16   1.1102230577123805e-16
   2.2204461154247611e-16   2.2204461154247611e-16   1.9095839250944934e-13   2.2204461154247611e-16   2.2204461154247611e-16
   3.3306692503406624e-16   3.3306692503406624e-16   3.3306692503406624e-16   3.3306692503406624e-16   3.3306692503406624e-16
   2.2204463139480933e-16   3.1409516576378514e-16   2.2204463139480933e-16   2.2204463139480933e-16   2.2204463139480933e-16
   1.1102231569740467e-16   1.1102231569740467e-16   1.1102231569740467e-16   1.1102231569740467e-16   1.1102231569740467e-16
   1.1102235540206224e-16   1.1102235540206224e-16   4.1566755496336449e-12   1.1102235540206224e-16   1.1102235540206224e-16
   2.2204471080412447e-16   2.2204471080412447e-16   2.0399256109223320e-12   2.2204471080412447e-16   2.2204471080412447e-16
   0.0000000000000000e+00   0.0000000000000000e+00   1.8423056398614774e-12   0.0000000000000000e+00   0.0000000000000000e+00
   1.1102251422055052e-16   1.1102251422055052e-16   1.4011031800466982e-12   1.1102251422055052e-16   1.1102251422055052e-16
   0.0000000000000000e+00   0.0000000000000000e+00   9.5612615724115573e-13   0.0000000000000000e+00   0.0000000000000000e+00
   0.0000000000000000e+00   0.0000000000000000e+00   8.9795017237475757e-13   0.0000000000000000e+00   0.0000000000000000e+00
   2.2204629898446352e-16   2.2204629898446352e-16   1.8807418992379163e-13   2.2204629898446352e-16   2.2204629898446352e-16
   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.2247786310271853e-16   2.2247786310271853e-16   2.2247786310271853e-16   2.2247786310271853e-16   2.2247786310271853e-16
   3.5544479789666730e-16   4.5775667985222375e-16   2.7755575615628914e-16   4.4754520913118096e-16   2.7755575615628914e-16
   1.3092278833360677e-15   2.2301825219878386e-16   2.2204460492503131e-16   2.2301825219878386e-16   2.2204460492503131e-16
   1.1103585416259206e-16   1.1265022314309467e-16   1.1107649934270853e-16   1.1103585416259206e-16   1.1107649934270853e-16
   1.7347234759768071e-18   1.0408340855860843e-17   1.7347234759768071e-18   0.0000000000000000e+00   1.7347234759768071e-18
   6.6613607352579028e-16   6.6690642545805147e-16   6.6614284973192612e-16   6.6613607352579028e-16   6.6614284973192612e-16
   3.3307707162782238e-16   3.3332092041038042e-16   3.3306690738754696e-16   3.3306690738754696e-16   3.3306690738754696e-16
   4.4409005688220208e-16   4.4436356377839923e-16   4.4409259796892703e-16   4.4409259796892703e-16   4.4409259796892703e-16
   6.6616148394339102e-16   6.6637108291658060e-16   6.6613607352579028e-16   6.6613607352579028e-16   6.6613607352579028e-16
   4.4408942160824894e-16   4.4411483185757806e-16   4.4408920985006262e-16   4.4409053333707055e-16   4.4408920985006262e-16
   2.2204471080412447e-16   2.2236465859655564e-16   2.2204471080412447e-16   2.2204460492503131e-16   2.2204471080412447e-16
   4.4408942160824894e-16   4.4439488354397933e-16   4.4408968630583986e-16   4.4409005688220208e-16   4.4408968630583986e-16
   1.0842021724855044e-18   3.3827107781547738e-17   4.3368086899420177e-19   4.3368086899420177e-19   4.3368086899420177e-19
   4.4408926278961866e-16   4.4442789388050726e-16   4.4409053333707055e-16   4.4408926278961866e-16   4.4409053333707055e-16
   2.2204471080412447e-16   3.3316615427431778e-16   2.2204471080412447e-16   3.3306692503406624e-16   2.2204471080412447e-16
   6.6613403535655409e-16   6.6614073217491326e-16   6.6613395594723688e-16   6.6613395594723688e-16   6.6613395594723688e-16
   8.6736173798840355e-19   5.0957502106818708e-18   1.0842021724855044e-19   1.0842021724855044e-19   1.0842021724855044e-19
   4.4409218769028388e-16   4.4415040376434983e-16   4.4408922308495222e-16   4.4408922308495222e-16   4.4408922308495222e-16
   2.2204725188721446e-16   2.2216339598980219e-16   2.2204471080412447e-16   2.2204463139480933e-16   2.2204471080412447e-16
   5.5511177701031118e-16   5.5511291256215310e-16   5.5511157848702333e-16   5.5511151495955617e-16   5.5511157848702333e-16
   6.6613478753878402e-16   7.0439172476879777e-16   6.6613381477509392e-16   6.6613381477509392e-16   6.6613381477509392e-16
   1.1102453913636178e-16   1.4085352133784320e-16   1.1102235540206224e-16   1.1102230246251565e-16   1.1102235540206224e-16
   1.1102231569740467e-16   1.1145028796057421e-16   1.1102230246251565e-16   1.1102251422055052e-16   1.1102230246251565e-16
   4.4408923962856368e-16   4.4413765021356711e-16   4.4408923962856368e-16   4.4408926278961866e-16   4.4408923962856368e-16
   1.1102263333426764e-16   1.1102528027278582e-16   1.1102231569740467e-16   1.1102231569740467e-16   1.1102231569740467e-16
   6.6613389418442800e-16   6.6616349556004709e-16   6.6613385006813247e-16   6.6613382359835366e-16   6.6613385006813247e-16
   2.2204461154247611e-16   2.2206686489389555e-16   2.2204466448202742e-16   2.2204463139480933e-16   2.2204466448202742e-16
   4.4408921315878507e-16   4.4410112109114329e-16   4.4408920985006262e-16   4.4408921315878507e-16   4.4408920985006262e-16
   5.4210108624275222e-20   6.5052130349130266e-19   1.0842021724855044e-19   3.7947076036992655e-19   1.0842021724855044e-19
   2.2204463139480933e-16   2.2206181623216871e-16   2.2204460492503131e-16   2.2204572327040315e-16   2.2204460492503131e-16
   2.2204461154247611e-16   2.2204461154247611e-16   2.2204463139480933e-16   2.2204492917959467e-16   2.2204463139480933e-16


==> dirac.dat <==
   7.1524477111506192e-15   5.1593647321373218e-15   5.4780793146800343e-15   2.5265015066755572e-15   2.5265015066755572e-15
   7.1524477111506192e-15   5.1593647321373218e-15   5.4780793146800343e-15   2.5265015066755572e-15   2.5265015066755572e-15
   1.4218302365460313e-14   1.7935078122586833e-15   2.7491456191528799e-15   9.3169435307869910e-15   9.3169435307869910e-15
   1.4218302365460313e-14   1.7935078122586833e-15   2.7491456191528799e-15   9.3169435307869910e-15   9.3169435307869910e-15
   7.1346561536737581e-15   6.1169866809724239e-15   5.7633955440069130e-15   5.0548897696731659e-15   5.0548897696731659e-15
   7.1346561536737581e-15   6.1169866809724239e-15   5.7633955440069130e-15   5.0548897696731659e-15   5.0548897696731659e-15
   1.8151792419521186e-14   2.7290245132443687e-15   5.9767434266194158e-15   3.2476862738983210e-15   3.2476862738983210e-15
   1.8151792419521186e-14   2.7290245132443687e-15   5.9767434266194158e-15   3.2476862738983210e-15   3.2476862738983210e-15
   1.2451615574628432e-14   1.5103685997084069e-14   3.4477766267981311e-15   6.0469485612732953e-15   6.0469485612732953e-15
   1.2451615574628432e-14   1.5103685997084069e-14   3.4477766267981311e-15   6.0469485612732953e-15   6.0469485612732953e-15
   1.2233615112976895e-14   2.6364532551485325e-14   7.8102158173783447e-15   1.7786938276104644e-14   1.7786938276104644e-14
   1.2233615112976895e-14   2.6364532551485325e-14   7.8102158173783447e-15   1.7786938276104644e-14   1.7786938276104644e-14
   1.7466152811177454e-14   2.1423642475685776e-14   1.5776009514835219e-14   2.0258301202591449e-14   2.0258301202591449e-14
   1.7466152811177454e-14   2.1423642475685776e-14   1.5776009514835219e-14   2.0258301202591449e-14   2.0258301202591449e-14
   1.5157938267176619e-14   1.5266352529741414e-14   4.2809766004018270e-15   1.8109693624848364e-14   1.8109693624848364e-14
   1.5157938267176619e-14   1.5266352529741414e-14   4.2809766004018270e-15   1.8109693624848364e-14   1.8109693624848364e-14
   1.6878705461723531e-14   2.9747793138021930e-14   1.9415982419280475e-14   5.4610559108818412e-15   5.4610559108818412e-15
   1.6878705461723531e-14   2.9747793138021930e-14   1.9415982419280475e-14   5.4610559108818412e-15   5.4610559108818412e-15
   1.9869085257312965e-14   1.4362177986269043e-14   7.3981867837225670e-15   1.8565248081649533e-15   1.8565248081649533e-15
   1.9869085257312965e-14   1.4362177986269043e-14   7.3981867837225670e-15   1.8565248081649533e-15   1.8565248081649533e-15
   1.0415684450544882e-14   1.1045068776016060e-14   4.7093338169909205e-15   1.3190944312440921e-14   1.3190944312440921e-14
   1.0415684450544882e-14   1.1045068776016060e-14   4.7093338169909205e-15   1.3190944312440921e-14   1.3190944312440921e-14
   2.6159312857833845e-14   1.0149362181093310e-14   6.6505090212521828e-15   7.1841745901646969e-15   7.1841745901646969e-15
   2.6159312857833845e-14   1.0149362181093310e-14   6.6505090212521828e-15   7.1841745901646969e-15   7.1841745901646969e-15
   2.6609573196753744e-14   1.3210109963058301e-14   7.6621277394766801e-16   8.1972396339020412e-15   8.1972396339020412e-15
   2.6609573196753744e-14   1.3210109963058301e-14   7.6621277394766801e-16   8.1972396339020412e-15   8.1972396339020412e-15
   1.5009531452838481e-14   6.9103750341085030e-15   8.0965516432851173e-15   1.3760288397267169e-14   1.3760288397267169e-14
   1.5009531452838481e-14   6.9103750341085030e-15   8.0965516432851173e-15   1.3760288397267169e-14   1.3760288397267169e-14
   7.6336071659928346e-15   1.3119777012176228e-14   1.4716191560406306e-15   5.0263835129157478e-15   5.0263835129157478e-15
   7.6336071659928346e-15   1.3119777012176228e-14   1.4716191560406306e-15   5.0263835129157478e-15   5.0263835129157478e-15
   1.3950096985565628e-14   1.0923954198518644e-14   6.6342956315026772e-15   9.4228845723445819e-15   9.4228845723445819e-15
   1.3950096985565628e-14   1.0923954198518644e-14   6.6342956315026772e-15   9.4228845723445819e-15   9.4228845723445819e-15
   1.6516859534046737e-14   1.6889424810650522e-14   5.2130123778506714e-15   8.9684725781443600e-15   8.9684725781443600e-15
   1.6516859534046737e-14   1.6889424810650522e-14   5.2130123778506714e-15   8.9684725781443600e-15   8.9684725781443600e-15
   2.0002181166373398e-14   1.2605414162802543e-14   1.0346545729851966e-14   1.0022022092393760e-14   1.0022022092393760e-14
   2.0002181166373398e-14   1.2605414162802543e-14   1.0346545729851966e-14   1.0022022092393760e-14   1.0022022092393760e-14
   8.4612619980031179e-15   4.3591499679516941e-15   4.4845503668333733e-15   8.8063823306991758e-15   8.8063823306991758e-15
   8.4612619980031179e-15   4.3591499679516941e-15   4.4845503668333733e-15   8.8063823306991758e-15   8.8063823306991758e-15
   9.5674840945627102e-16   1.7179658590561253e-15   1.0100524015541375e-15   1.0555829467806872e-15   1.0555829467806872e-15
   9.5674840945627102e-16   1.7179658590561253e-15   1.0100524015541375e-15   1.0555829467806872e-15   1.0555829467806872e-15
   5.1680177644032625e-15   4.4562106543639815e-15   8.1448985342999267e-15   5.7460503839681966e-16   5.7460503839681966e-16
   5.1680177644032625e-15   4.4562106543639815e-15   8.1448985342999267e-15   5.7460503839681966e-16   5.7460503839681966e-16
   1.7256661813568356e-14   4.0624138942600088e-15   1.7736912349048502e-14   4.4285642698625287e-15   4.4285642698625287e-15
   1.7256661813568356e-14   4.0624138942600088e-15   1.7736912349048502e-14   4.4285642698625287e-15   4.4285642698625287e-15
   1.5394390769040727e-14   1.9292001163451730e-15   3.6053624909325829e-15   4.3376970976797881e-15   4.3376970976797881e-15
   1.5394390769040727e-14   1.9292001163451730e-15   3.6053624909325829e-15   4.3376970976797881e-15   4.3376970976797881e-15
   3.7669961847686829e-15   5.9552993870937627e-15   7.7046194511876927e-15   7.3962713713386760e-15   7.3962713713386760e-15
   3.7669961847686829e-15   5.9552993870937627e-15   7.7046194511876927e-15   7.3962713713386760e-15   7.3962713713386760e-15
   1.1135945747739082e-14   4.0114224451588556e-15   7.4142680668748897e-15   4.9700648777006669e-15   4.9700648777006669e-15
   1.1135945747739082e-14   4.0114224451588556e-15   7.4142680668748897e-15   4.9700648777006669e-15   4.9700648777006669e-15
   1.4318419064629515e-14   9.7982981548895163e-15   6.0103152344856235e-15   2.3946119923530298e-15   2.3946119923530298e-15
   1.4318419064629515e-14   9.7982981548895163e-15   6.0103152344856235e-15   2.3946119923530298e-15   2.3946119923530298e-15
   9.0218462208791472e-15   5.0942657981918147e-15   1.3202090070481151e-14   2.4829797876598930e-15   2.4829797876598930e-15
   9.0218462208791472e-15   5.0942657981918147e-15   1.3202090070481151e-14   2.4829797876598930e-15   2.4829797876598930e-15
   8.5162877537105514e-15   1.3995732994038154e-15   7.3490638843717295e-15   2.3076897639963803e-15   2.3076897639963803e-15
   8.5162877537105514e-15   1.3995732994038154e-15   7.3490638843717295e-15   2.3076897639963803e-15   2.3076897639963803e-15
   4.0169139715895982e-15   6.2399218708528899e-15   1.3335672365729572e-14   1.2536183451724280e-15   1.2536183451724280e-15
   4.0169139715895982e-15   6.2399218708528899e-15   1.3335672365729572e-14   1.2536183451724280e-15   1.2536183451724280e-15
   8.1527894680403399e-15   3.9349195810862202e-15   8.3914067825342490e-15   2.2876652811238779e-15   2.2876652811238779e-15
   8.1527894680403399e-15   3.9349195810862202e-15   8.3914067825342490e-15   2.2876652811238779e-15   2.2876652811238779e-15
   7.3075635348056958e-15   2.8431472045985070e-15   3.3936851065708597e-15   2.8167979536092938e-15   2.8167979536092938e-15
   7.3075635348056958e-15   2.8431472045985070e-15   3.3936851065708597e-15   2.8167979536092938e-15   2.8167979536092938e-15
   1.9957956358087258e-15   9.4093113283624691e-16   1.2642206876686838e-14   1.4620019789370197e-15   1.4620019789370197e-15
   1.9957956358087258e-15   9.4093113283624691e-16   1.2642206876686838e-14   1.4620019789370197e-15   1.4620019789370197e-15
   5.1298875796699712e-15   4.0154831835137369e-15   1.6207503271045115e-14   3.0668901204783834e-15   3.0668901204783834e-15
   5.1298875796699712e-15   4.0154831835137369e-15   1.6207503271045115e-14   3.0668901204783834e-15   3.0668901204783834e-15
   6.4588943888037401e-15   1.1261176335428760e-15   9.9419232337882243e-15   1.5435823282664090e-15   1.5435823282664090e-15
   6.4588943888037401e-15   1.1261176335428760e-15   9.9419232337882243e-15   1.5435823282664090e-15   1.5435823282664090e-15
   7.3903192842948821e-15   2.2635897558775831e-15   3.5526159195820257e-15   2.5922631586293083e-15   2.5922631586293083e-15
   7.3903192842948821e-15   2.2635897558775831e-15   3.5526159195820257e-15   2.5922631586293083e-15   2.5922631586293083e-15
   2.3899752750241974e-15   4.5143128060760616e-15   1.0174834086437121e-14   2.0168956967557666e-15   2.0168956967557666e-15
   2.3899752750241974e-15   4.5143128060760616e-15   1.0174834086437121e-14   2.0168956967557666e-15   2.0168956967557666e-15
   3.0648173080196433e-15   6.0105461983311889e-15   3.4174928060787927e-14   5.2585787547145298e-16   5.2585787547145298e-16
   3.0648173080196433e-15   6.0105461983311889e-15   3.4174928060787927e-14   5.2585787547145298e-16   5.2585787547145298e-16
   2.8429323974993592e-15   4.4467514564308439e-16   2.4506558092793588e-14   1.2988345176883561e-15   1.2988345176883561e-15
   2.8429323974993592e-15   4.4467514564308439e-16   2.4506558092793588e-14   1.2988345176883561e-15   1.2988345176883561e-15
   3.0323165673342617e-15   7.9879306313446145e-15   3.0827346985199471e-14   2.9020640096432263e-15   2.9020640096432263e-15
   3.0323165673342617e-15   7.9879306313446145e-15   3.0827346985199471e-14   2.9020640096432263e-15   2.9020640096432263e-15
   1.6220428069413405e-15   1.0854978270814769e-14   1.8200052952286336e-14   4.4012305852373539e-15   4.4012305852373539e-15
   1.6220428069413405e-15   1.0854978270814769e-14   1.8200052952286336e-14   4.4012305852373539e-15   4.4012305852373539e-15
   7.8985715076474000e-16   1.3391228422022039e-15   1.5286070259892748e-14   6.5768327471144173e-15   6.5768327471144173e-15
   7.8985715076474000e-16   1.3391228422022039e-15   1.5286070259892748e-14   6.5768327471144173e-15   6.5768327471144173e-15
   7.2305994273164172e-15   5.4377530295781368e-15   1.1254267129553002e-14   3.2573445903327488e-15   3.2573445903327488e-15
   7.2305994273164172e-15   5.4377530295781368e-15   1.1254267129553002e-14   3.2573445903327488e-15   3.2573445903327488e-15
   5.1220190825406927e-15   6.7276954594195349e-15   3.2180930918209366e-14   1.7714690884499096e-15   1.7714690884499096e-15
   5.1220190825406927e-15   6.7276954594195349e-15   3.2180930918209366e-14   1.7714690884499096e-15   1.7714690884499096e-15
   5.9886831166176385e-15   4.4215408074728213e-15   1.8905742632126652e-14   1.8612419521107164e-15   1.8612419521107164e-15
   5.9886831166176385e-15   4.4215408074728213e-15   1.8905742632126652e-14   1.8612419521107164e-15   1.8612419521107164e-15
   5.1592787659114727e-15   8.7864733902323909e-15   2.9734626299830635e-14   5.3418542001930791e-15   5.3418542001930791e-15
   5.1592787659114727e-15   8.7864733902323909e-15   2.9734626299830635e-14   5.3418542001930791e-15   5.3418542001930791e-15
   6.1701923041795150e-15   3.6528682022388023e-15   8.9018999316592022e-15   1.5512191215929529e-15   1.5512191215929529e-15
   6.1701923041795150e-15   3.6528682022388023e-15   8.9018999316592022e-15   1.5512191215929529e-15   1.5512191215929529e-15
   1.0599056206034174e-14   5.7208889199319418e-15   1.5656384511934740e-14   7.0102330733120394e-15   7.0102330733120394e-15
   1.0599056206034174e-14   5.7208889199319418e-15   1.5656384511934740e-14   7.0102330733120394e-15   7.0102330733120394e-15
   2.7830415288042384e-15   2.5369453721250378e-15   9.1547188183717012e-15   5.2519911661081099e-15   5.2519911661081099e-15
   2.7830415288042384e-15   2.5369453721250378e-15   9.1547188183717012e-15   5.2519911661081099e-15   5.2519911661081099e-15
   3.8515950467452568e-15   2.2193562938567837e-15   1.6634619643268123e-14   2.9202269741979816e-15   2.9202269741979816e-15
   3.8515950467452568e-15   2.2193562938567837e-15   1.6634619643268123e-14   2.9202269741979816e-15   2.9202269741979816e-15
   8.7321821500488315e-15   4.1286393018401862e-15   2.9452517894857196e-14   1.0072774968519162e-15   1.0072774968519162e-15
   8.7321821500488315e-15   4.1286393018401862e-15   2.9452517894857196e-14   1.0072774968519162e-15   1.0072774968519162e-15
   1.3866433704098032e-14   2.9734785550960160e-15   1.8369279913827235e-14   2.3807963498428465e-15   2.3807963498428465e-15
   1.3866433704098032e-14   2.9734785550960160e-15   1.8369279913827235e-14   2.3807963498428465e-15   2.3807963498428465e-15
   3.8623869296452782e-15   1.6702441988366559e-15   4.5795438467202472e-15   6.5199590881196653e-15   6.5199590881196653e-15
   3.8623869296452782e-15   1.6702441988366559e-15   4.5795438467202472e-15   6.5199590881196653e-15   6.5199590881196653e-15
   2.1845842646211406e-15   6.5132035028470783e-15   5.2311163660578581e-15   4.7943411693944722e-15   4.7943411693944722e-15
   2.1845842646211406e-15   6.5132035028470783e-15   5.2311163660578581e-15   4.7943411693944722e-15   4.7943411693944722e-15
   1.1108505298199659e-14   7.6987728613170314e-15   3.1429811919039748e-15   6.2123911026659086e-15   6.2123911026659086e-15
   1.1108505298199659e-14   7.6987728613170314e-15   3.1429811919039748e-15   6.2123911026659086e-15   6.2123911026659086e-15
   2.2609728341405223e-14   5.9408157324968798e-15   1.0990576347782013e-14   6.1366078046821890e-15   6.1366078046821890e-15
   2.2609728341405223e-14   5.9408157324968798e-15   1.0990576347782013e-14   6.1366078046821890e-15   6.1366078046821890e-15
   1.8759526171735610e-14   1.1015425511549116e-14   2.6338476771234534e-15   5.6436186003160984e-15   5.6436186003160984e-15
   1.8759526171735610e-14   1.1015425511549116e-14   2.6338476771234534e-15   5.6436186003160984e-15   5.6436186003160984e-15
   1.1834566679432776e-14   1.3012911627441663e-14   5.1212618492013055e-15   1.3617812017842573e-14   1.3617812017842573e-14
   1.1834566679432776e-14   1.3012911627441663e-14   5.1212618492013055e-15   1.3617812017842573e-14   1.3617812017842573e-14
   7.5779094910663372e-16   8.9732501539014808e-15   7.6077297205775001e-15   1.3778621406614174e-14   1.3778621406614174e-14
   7.5779094910663372e-16   8.9732501539014808e-15   7.6077297205775001e-15   1.3778621406614174e-14   1.3778621406614174e-14
   2.1684027019032137e-14   1.6720878172806059e-15   2.2212431332598177e-14   1.4055746451004652e-14   1.4055746451004652e-14
   2.1684027019032137e-14   1.6720878172806059e-15   2.2212431332598177e-14   1.4055746451004652e-14   1.4055746451004652e-14
   3.5802908831468302e-14   1.4304167441019430e-14   1.0956350370419144e-14   1.5642844572219862e-14   1.5642844572219862e-14
   3.5802908831468302e-14   1.4304167441019430e-14   1.0956350370419144e-14   1.5642844572219862e-14   1.5642844572219862e-14
   2.2655297738707255e-14   3.5315512821975886e-14   2.1723097294287081e-14   1.4451817153215637e-14   1.4451817153215637e-14
   2.2655297738707255e-14   3.5315512821975886e-14   2.1723097294287081e-14   1.4451817153215637e-14   1.4451817153215637e-14
   1.9011186304773814e-14   3.8571416615475643e-14   1.8069295332554566e-14   2.3020109783918823e-14   2.3020109783918823e-14
   1.9011186304773814e-14   3.8571416615475643e-14   1.8069295332554566e-14   2.3020109783918823e-14   2.3020109783918823e-14
   1.1418329596692260e-14   2.1848685011367687e-14   2.5036846717537936e-14   3.4931749356757854e-14   3.4931749356757854e-14
   1.1418329596692260e-14   2.1848685011367687e-14   2.5036846717537936e-14   3.4931749356757854e-14   3.4931749356757854e-14
   1.7469046187203714e-15   1.6269322636155384e-15   1.2768405445331858e-15   1.5554541256165085e-15   1.5554541256165085e-15
   1.7469046187203714e-15   1.6269322636155384e-15   1.2768405445331858e-15   1.5554541256165085e-15   1.5554541256165085e-15
   2.0305788581020668e-14   7.6911241619953442e-15   1.1126581278880642e-14   2.9218648333403912e-14   2.9218648333403912e-14
   2.0305788581020668e-14   7.6911241619953442e-15   1.1126581278880642e-14   2.9218648333403912e-14   2.9218648333403912e-14
   4.5165428273481580e-14   2.2584210386724120e-14   1.7790866509391321e-14   4.4528430672511462e-14   4.4528430672511462e-14
   4.5165428273481580e-14   2.2584210386724120e-14   1.7790866509391321e-14   4.4528430672511462e-14   4.4528430672511462e-14
   1.0438482889167827e-14   2.6827681320583122e-14   2.0705977089008163e-14   4.2269436645788933e-14   4.2269436645788933e-14
   1.0438482889167827e-14   2.6827681320583122e-14   2.0705977089008163e-14   4.2269436645788933e-14   4.2269436645788933e-14
   2.5051482735665628e-14   1.8757250671582340e-14   2.7381527714500941e-14   3.9768271408765449e-14   3.9768271408765449e-14
   2.5051482735665628e-14   1.8757250671582340e-14   2.7381527714500941e-14   3.9768271408765449e-14   3.9768271408765449e-14
   1.5312070699882421e-14   3.0789736800537729e-14   2.6010348492084745e-14   1.8164448019887520e-14   1.8164448019887520e-14
   1.5312070699882421e-14   3.0789736800537729e-14   2.6010348492084745e-14   1.8164448019887520e-14   1.8164448019887520e-14
   7.1072533842010149e-14   3.4212241840103947e-14   2.8230889210280304e-14   2.4011940228186291e-14   2.4011940228186291e-14
   7.1072533842010149e-14   3.4212241840103947e-14   2.8230889210280304e-14   2.4011940228186291e-14   2.4011940228186291e-14
   2.5838074042177508e-14   3.1545665206477229e-14   2.3305379880648459e-14   2.5630097384254124e-14   2.5630097384254124e-14
   2.5838074042177508e-14   3.1545665206477229e-14   2.3305379880648459e-14   2.5630097384254124e-14   2.5630097384254124e-14
   1.6173774840098702e-15   3.9322136392461095e-15   2.7893889456333720e-15   2.2531493985246657e-15   2.2531493985246657e-15
   1.6173774840098702e-15   3.9322136392461095e-15   2.7893889456333720e-15   2.2531493985246657e-15   2.2531493985246657e-15
   3.7100342601638681e-14   2.6878600993171681e-14   2.4528597783151134e-14   3.3829771531816533e-14   3.3829771531816533e-14
   3.7100342601638681e-14   2.6878600993171681e-14   2.4528597783151134e-14   3.3829771531816533e-14   3.3829771531816533e-14
   1.9627237072460490e-14   9.8307869595216011e-15   2.6364601342952690e-14   3.2921801217441561e-14   3.2921801217441561e-14
   1.9627237072460490e-14   9.8307869595216011e-15   2.6364601342952690e-14   3.2921801217441561e-14   3.2921801217441561e-14
   4.1641485526136218e-14   1.9551685015699312e-14   1.1383492613660332e-14   1.4637348001332865e-14   1.4637348001332865e-14
   4.1641485526136218e-14   1.9551685015699312e-14   1.1383492613660332e-14   1.4637348001332865e-14   1.4637348001332865e-14
   7.1126416998864157e-14   4.8319457326051484e-14   2.1530176005873111e-14   2.0130622527237209e-14   2.0130622527237209e-14
   7.1126416998864157e-14   4.8319457326051484e-14   2.1530176005873111e-14   2.0130622527237209e-14   2.0130622527237209e-14
   3.0534492279657340e-14   3.6658318674909517e-14   1.4913081584320856e-14   1.0770232751353395e-14   1.0770232751353395e-14
   3.0534492279657340e-14   3.6658318674909517e-14   1.4913081584320856e-14   1.0770232751353395e-14   1.0770232751353395e-14
   2.6569501965440062e-14   1.4565205462944871e-14   1.0760275627699879e-14   8.1383013791663242e-15   8.1383013791663242e-15
   2.6569501965440062e-14   1.4565205462944871e-14   1.0760275627699879e-14   8.1383013791663242e-15   8.1383013791663242e-15
   1.2061292758747846e-14   1.0962446738931110e-14   7.8967574478282736e-15   1.4413663399816705e-14   1.4413663399816705e-14
   1.2061292758747846e-14   1.0962446738931110e-14   7.8967574478282736e-15   1.4413663399816705e-14   1.4413663399816705e-14
   1.0668967828373817e-14   9.0154955400861948e-15   6.1992609118731876e-15   9.9121027799267659e-15   9.9121027799267659e-15
   1.0668967828373817e-14   9.0154955400861948e-15   6.1992609118731876e-15   9.9121027799267659e-15   9.9121027799267659e-15


==> gen_hyper2.dat <==
   1.5700924586837752e-16   1.1102230246251565e-16   1.5700924586837752e-16   7.3013519885455922e-16   1.5700924586837752e-16
   1.5700924586837752e-16   5.5511151231257827e-17   0.0000000000000000e+00   5.9787339602818175e-16   0.0000000000000000e+00
   1.1102230246251565e-16   3.3306690738754696e-16   3.3306690738754696e-16   8.0059320849734429e-16   3.3306690738754696e-16
   3.5544479789666730e-16   7.1088959579333461e-16   1.2412670766236366e-16   7.5503328637790656e-16   1.2412670766236366e-16
   5.6610488670036767e-16   1.1102230246251565e-16   3.3306690738754696e-16   1.1102230246251565e-16   3.3306690738754696e-16
   2.4825341532472731e-16   2.4825341532472731e-16   7.4476024597418194e-16   3.5108334685767012e-16   7.4476024597418194e-16
   2.4825341532472731e-16   1.1102230246251565e-16   2.4825341532472731e-16   1.4217791915866692e-15   2.4825341532472731e-16
   1.5700924586837752e-16   0.0000000000000000e+00   1.5700924586837752e-16   0.0000000000000000e+00   1.5700924586837752e-16
   0.0000000000000000e+00   3.1401849173675503e-16   4.7102773760513257e-16   4.7102773760513257e-16   4.7102773760513257e-16
   2.4825341532472731e-16   8.6711190182627360e-16   2.4825341532472731e-16   1.5700924586837752e-16   1.5700924586837752e-16
   2.4825341532472731e-16   2.4825341532472731e-16   2.4825341532472731e-16   7.4476024597418194e-16   7.4476024597418194e-16
   0.0000000000000000e+00   4.7102773760513257e-16   1.4432899320127035e-15   4.7102773760513257e-16   4.7102773760513257e-16
   0.0000000000000000e+00   0.0000000000000000e+00   4.5775667985222375e-16   1.1102230246251565e-16   1.1102230246251565e-16
   0.0000000000000000e+00   1.1102230246251565e-16   3.5108334685767012e-16   0.0000000000000000e+00   0.0000000000000000e+00
   2.0816681711721685e-16   2.0816681711721685e-16   8.9509041826236192e-16   0.0000000000000000e+00   0.0000000000000000e+00
   2.7336071744532853e-16   1.1443916996305594e-16   6.9388939039072284e-16   2.7336071744532853e-16   2.7336071744532853e-16
   2.2204460492503131e-16   0.0000000000000000e+00   1.5700924586837752e-16   1.5700924586837752e-16   1.5700924586837752e-16
   4.9650683064945462e-16   1.0235750533041806e-15   2.2204460492503131e-16   8.6711190182627360e-16   2.2204460492503131e-16
   5.6610488670036767e-16   4.9650683064945462e-16   5.5511151231257827e-16   4.4408920985006262e-16   5.5511151231257827e-16
   4.0029660424867215e-16   4.0029660424867215e-16   4.9650683064945462e-16   4.4408920985006262e-16   4.9650683064945462e-16
   5.5511151231257827e-16   4.5775667985222375e-16   4.0029660424867215e-16   4.0029660424867215e-16   4.0029660424867215e-16
   6.7532230144642585e-16   4.0029660424867215e-16   4.9650683064945462e-16   4.0029660424867215e-16   4.9650683064945462e-16
   8.0059320849734429e-16   1.1102230246251565e-16   2.2204460492503131e-16   1.5700924586837752e-16   2.2204460492503131e-16
   2.7755575615628914e-16   2.2204460492503131e-16   2.7755575615628914e-16   2.4825341532472731e-16   2.7755575615628914e-16
   2.2204460492503131e-16   3.1401849173675503e-16   2.7755575615628914e-16   8.6176480930455625e-16   2.7755575615628914e-16
   3.1401849173675503e-16   1.6653345369377348e-16   8.4552066524511512e-16   2.9893669801409088e-16   8.4552066524511512e-16
   4.5775667985222375e-16   5.5511151231257827e-16   7.5503328637790656e-16   9.4368957093138306e-16   7.5503328637790656e-16
   6.0044490637300822e-16   4.9650683064945462e-16   7.5503328637790656e-16   7.2164496600635175e-16   7.5503328637790656e-16
   5.5511151231257827e-16   1.6653345369377348e-16   2.2887833992611187e-16   4.4754520913118096e-16   2.2887833992611187e-16
   2.6184557666721351e-16   4.0029660424867215e-16   4.0029660424867215e-16   7.7715611723760958e-16   4.0029660424867215e-16


==> hospital.dat <==
   4.5443837741004909e-16   8.6204083026359871e-16   9.6226605107760202e-16   1.3142524332142502e-15   1.3142524332142502e-15
   4.5443837741004909e-16   8.6204083026359871e-16   9.6226605107760202e-16   1.3142524332142502e-15   1.3142524332142502e-15
   1.3910206556407761e-15   2.5476255759257648e-16   3.1466037905636986e-16   9.1014315446630351e-16   9.1014315446630351e-16
   1.3910206556407761e-15   2.5476255759257648e-16   3.1466037905636986e-16   9.1014315446630351e-16   9.1014315446630351e-16
   1.0027110144152800e-15   8.9534363994668800e-16   1.1828060015604273e-15   8.2008618517118023e-16   8.2008618517118023e-16
   1.0027110144152800e-15   8.9534363994668800e-16   1.1828060015604273e-15   8.2008618517118023e-16   8.2008618517118023e-16
   1.0240434341451498e-15   3.3360378339850448e-16   8.8839133546582570e-16   2.2377428554338559e-16   2.2377428554338559e-16
   1.0240434341451498e-15   3.3360378339850448e-16   8.8839133546582570e-16   2.2377428554338559e-16   2.2377428554338559e-16
   9.9259662533074572e-16   5.1179023084953904e-16   5.5077470373471919e-16   3.5559809777098496e-16   3.5559809777098496e-16
   9.9259662533074572e-16   5.1179023084953904e-16   5.5077470373471919e-16   3.5559809777098496e-16   3.5559809777098496e-16
   8.9432225961509671e-16   9.2921655327816570e-16   3.9629841475755986e-16   4.0164225015090386e-16   4.0164225015090386e-16
   8.9432225961509671e-16   9.2921655327816570e-16   3.9629841475755986e-16   4.0164225015090386e-16   4.0164225015090386e-16
   6.3002236555943077e-16   3.4582923997209496e-16   6.0009720637605676e-16   7.0623885934720125e-16   7.0623885934720125e-16
   6.3002236555943077e-16   3.4582923997209496e-16   6.0009720637605676e-16   7.0623885934720125e-16   7.0623885934720125e-16
   1.1296316845627485e-15   6.0460943127604136e-16   2.1975252619735908e-16   5.6107916067595742e-17   5.6107916067595742e-17
   1.1296316845627485e-15   6.0460943127604136e-16   2.1975252619735908e-16   5.6107916067595742e-17   5.6107916067595742e-17
   6.3540351210415491e-16   2.2220353552142749e-16   5.5267210526438474e-16   2.4332869877354098e-16   2.4332869877354098e-16
   6.3540351210415491e-16   2.2220353552142749e-16   5.5267210526438474e-16   2.4332869877354098e-16   2.4332869877354098e-16
   5.6037785558896221e-16   2.2205174756449604e-16   2.2205174756449604e-16   3.6409046262228190e-16   3.6409046262228190e-16
   5.6037785558896221e-16   2.2205174756449604e-16   2.2205174756449604e-16   3.6409046262228190e-16   3.6409046262228190e-16
   5.5514304713207234e-16   5.5937967368966386e-16   3.9539523117439202e-16   2.7467346464664080e-16   2.7467346464664080e-16
   5.5514304713207234e-16   5.5937967368966386e-16   3.9539523117439202e-16   2.7467346464664080e-16   2.7467346464664080e-16
   3.5112974881107543e-16   6.0846845081277393e-16   2.0179987635228141e-16   2.4827765763866862e-16   2.4827765763866862e-16
   3.5112974881107543e-16   6.0846845081277393e-16   2.0179987635228141e-16   2.4827765763866862e-16   2.4827765763866862e-16
   4.7105913362858855e-16   2.2206361362365855e-16   6.3242654792482747e-16   2.7862852193336528e-16   2.7862852193336528e-16
   4.7105913362858855e-16   2.2206361362365855e-16   6.3242654792482747e-16   2.7862852193336528e-16   2.7862852193336528e-16
   1.2413882881933431e-16   1.6827204255882664e-16   1.4934396966722712e-15   9.4512313405853424e-16   9.4512313405853424e-16
   1.2413882881933431e-16   1.6827204255882664e-16   1.4934396966722712e-15   9.4512313405853424e-16   9.4512313405853424e-16
   1.7708373276813604e-16   7.1331581553946774e-16   4.0095897639024320e-16   2.6028131440305211e-16   2.6028131440305211e-16
   1.7708373276813604e-16   7.1331581553946774e-16   4.0095897639024320e-16   2.6028131440305211e-16   2.6028131440305211e-16
   2.1946591554510164e-16   3.1228684134911393e-16   8.9563362124713590e-16   2.2011832333357470e-16   2.2011832333357470e-16
   2.1946591554510164e-16   3.1228684134911393e-16   8.9563362124713590e-16   2.2011832333357470e-16   2.2011832333357470e-16
   9.4092843553191942e-16   1.0241619715776915e-15   4.1130829980458627e-16   3.2893311756920069e-16   3.2893311756920069e-16
   9.4092843553191942e-16   1.0241619715776915e-15   4.1130829980458627e-16   3.2893311756920069e-16   3.2893311756920069e-16
   8.1589679899197439e-16   2.8911617591750376e-16   2.2072629168609534e-16   6.2810727098880486e-16   6.2810727098880486e-16
   8.1589679899197439e-16   2.8911617591750376e-16   2.2072629168609534e-16   6.2810727098880486e-16   6.2810727098880486e-16
   1.5707376711433642e-16   5.2901260648586775e-16   3.9917926432575323e-16   1.5707376711433642e-16   1.5707376711433642e-16
   1.5707376711433642e-16   5.2901260648586775e-16   3.9917926432575323e-16   1.5707376711433642e-16   1.5707376711433642e-16
   1.2354243468641068e-15   6.4317055042203423e-16   9.9321017982293030e-16   1.2415228782536379e-15   1.2415228782536379e-15
   1.2354243468641068e-15   6.4317055042203423e-16   9.9321017982293030e-16   1.2415228782536379e-15   1.2415228782536379e-15
   2.6421134079546571e-16   7.9783304828108829e-16   5.9461190196667073e-16   5.9875705007450705e-16   5.9875705007450705e-16
   2.6421134079546571e-16   7.9783304828108829e-16   5.9461190196667073e-16   5.9875705007450705e-16   5.9875705007450705e-16
   5.8506971899988117e-16   9.6025406663948590e-16   3.1684840908879998e-16   1.4290461899492069e-15   1.4290461899492069e-15
   5.8506971899988117e-16   9.6025406663948590e-16   3.1684840908879998e-16   1.4290461899492069e-15   1.4290461899492069e-15
   7.2381863602817985e-16   2.5050200317596841e-16   1.4282179248936712e-15   5.7247906474045989e-16   5.7247906474045989e-16
   7.2381863602817985e-16   2.5050200317596841e-16   1.4282179248936712e-15   5.7247906474045989e-16   5.7247906474045989e-16
   1.5862492941956120e-15   1.2782621667586747e-15   8.0080743877707751e-16   6.4723647977937354e-16   6.4723647977937354e-16
   1.5862492941956120e-15   1.2782621667586747e-15   8.0080743877707751e-16   6.4723647977937354e-16   6.4723647977937354e-16


==> metal_strip.dat <==
   3.4694469519536142e-18   2.8796409701214998e-16   6.9388939039072284e-18   9.0205620750793969e-17   6.9388939039072284e-18
   1.0605390551611693e-15   4.1176591479149255e-15   5.9334643660679954e-16   2.1762920114812466e-15   5.9334643660679954e-16
   1.1710090180710444e-15   4.0351681652475706e-15   3.3306690738754696e-16   2.1904055965636778e-15   3.3306690738754696e-16
   1.3877787807814457e-16   6.1062266354383610e-16   2.2377260456559048e-16   1.1102230246251565e-16   2.2377260456559048e-16
   2.6184557666721351e-16   2.6184557666721351e-16   2.2377260456559048e-16   2.2377260456559048e-16   2.2377260456559048e-16
   2.7336071744532853e-16   7.0216669371534024e-16   2.2644195468014707e-15   3.7751664318895328e-16   3.7751664318895328e-16
   2.2377260456559048e-16   8.2008215233598567e-16   1.1325499295668600e-15   5.5511151231257827e-16   5.5511151231257827e-16
   0.0000000000000000e+00   0.0000000000000000e+00   4.4408920985006262e-16   0.0000000000000000e+00   0.0000000000000000e+00
   4.5226391259206526e-16   4.5019839572047139e-16   5.8017428313896061e-16   4.4411991455996670e-16   4.4411991455996670e-16
   4.5226391259206526e-16   4.5019839572047139e-16   5.8017428313896061e-16   4.4411991455996670e-16   4.4411991455996670e-16
   3.4286056302028425e-16   2.2529290549641728e-16   4.9669335470615215e-16   2.2595828408330408e-16   2.2595828408330408e-16
   3.4286056302028425e-16   2.2529290549641728e-16   4.9669335470615215e-16   2.2595828408330408e-16   2.2595828408330408e-16
   6.8943419575385863e-16   5.3891579640384933e-16   5.3891579640384933e-16   6.8943419575385863e-16   6.8943419575385863e-16
   4.7184478546569153e-16   1.9428902930940239e-16   1.9428902930940239e-16   2.7755575615628914e-16   1.9428902930940239e-16
   3.8685562109072223e-17   2.7706957297361011e-16   1.3913921722451757e-16   2.4952203766384640e-16   1.3913921722451757e-16
   3.8685562109072223e-17   2.7706957297361011e-16   1.3913921722451757e-16   2.4952203766384640e-16   1.3913921722451757e-16
   3.5129933112108261e-16   5.8987515144076591e-16   3.5154079044648422e-16   5.6633899372375897e-16   3.5154079044648422e-16
   3.5129933112108261e-16   5.8987515144076591e-16   3.5154079044648422e-16   5.6633899372375897e-16   3.5154079044648422e-16


==> power_plant.dat <==
   1.3176998644497159e-13   8.9761191751284015e-16   1.1495495153517583e-12   5.8461943298020230e-13   5.8461943298020230e-13
   9.8404745453351250e-15   4.2076070632615599e-15   2.0253297365359780e-13   1.5570648580507806e-13   1.5570648580507806e-13
   8.4365872636594897e-13   5.1034205922897274e-15   6.2706831504036228e-12   1.9760016154459537e-13   1.9760016154459537e-13
   3.3487612629011861e-12   4.5988539740931186e-16   6.3277045145123923e-12   2.7114673838510164e-12   2.7114673838510164e-12
   1.0819945093994194e-12   2.9146230635004579e-16   1.3853946983709134e-10   1.8511325851499874e-12   1.8511325851499874e-12
   2.8589004996973118e-12   4.9056055713005639e-15   1.1039770134624626e-11   3.9648545414958315e-12   3.9648545414958315e-12
   1.4836302618969021e-12   5.6782311200576631e-15   9.7296884306990055e-11   5.9235772816205371e-13   5.9235772816205371e-13
   7.4284907302032082e-16   4.8082788676879934e-15   1.5412463615962236e-15   6.3527838447514741e-16   1.5412463615962236e-15
   2.1081629090788459e-12   5.1927044058836608e-15   8.3498894431025898e-12   9.0381740073163185e-13   9.0381740073163185e-13
   1.4161507951694454e-14   1.6411779581410123e-15   2.3306560704943923e-12   7.3943249094646896e-13   7.3943249094646896e-13
   6.5512531990690269e-15   3.9488858428834066e-15   1.0509716725253010e-13   5.0123033234814642e-14   5.0123033234814642e-14
   1.9104882071595113e-14   4.8420927660100647e-15   8.5004922148997348e-15   6.0876970785148177e-14   6.0876970785148177e-14
   3.6928238359697351e-14   4.6091832749987353e-15   6.0603331095865395e-14   3.6210205753406327e-14   3.6210205753406327e-14
   3.0627084598999116e-15   2.2915901508370746e-14   1.0956168111527651e-14   4.5686143322535852e-14   4.5686143322535852e-14
   1.3877732518619676e-15   3.4675975649729987e-15   4.1467946167610762e-16   8.3569179928847630e-16   4.1467946167610762e-16
   3.6356513310478536e-14   2.7930136107712202e-14   2.9922132636187949e-13   2.7571460097670372e-12   2.7571460097670372e-12


==> qep2.dat <==
   1.5700924586837752e-16   2.4825341532472731e-16   5.5879354476928744e-09   2.4825341532472731e-16   2.4825341532472731e-16
   2.2204460492503131e-16   2.2204460492503131e-16   5.5879354476928744e-09   2.4825341532472731e-16   2.4825341532472731e-16
   1.5700924586837752e-16   2.4825341532472731e-16   1.5700924586837752e-16   1.5700924586837752e-16   1.5700924586837752e-16
   2.6037037858103350e-16   2.3551386880256624e-16   2.8305244335018379e-16   2.8305244335018379e-16   2.8305244335018379e-16
   2.6037037858103350e-16   2.3551386880256624e-16   2.8305244335018379e-16   2.8305244335018379e-16   2.8305244335018379e-16
   4.9650683064945462e-16   3.5108334685767012e-16   5.6610488670036767e-16   5.5511151231257827e-16   5.5511151231257827e-16


==> sign2.dat <==
   7.2852591464835778e-14   1.5461236624880360e-14   1.9944912890235969e-14   2.5005547498953645e-14   2.5005547498953645e-14
   7.2238729925969877e-14   1.7396846857747827e-14   2.7011273907107969e-14   2.4908106725031732e-14   2.4908106725031732e-14
   2.5134025537325456e-14   1.0677343688493845e-14   2.4582860708244812e-14   3.1462717261486192e-15   3.1462717261486192e-15
   1.9832161201993396e-14   8.9411765540632605e-15   2.4640411079944497e-14   2.0070525824580481e-15   2.0070525824580481e-15
   1.9133483060422189e-14   2.5663887340986181e-15   8.7577964792634590e-15   6.0601126061108007e-15   6.0601126061108007e-15
   2.1776567270996922e-14   3.9211772380099162e-15   2.2644689371818537e-15   4.1156690738862856e-15   4.1156690738862856e-15
   9.6871859964298028e-15   4.0908545322919925e-15   6.9178631083897726e-15   1.1191824668595620e-15   1.1191824668595620e-15
   1.3257536592709739e-14   1.1962445767881136e-14   3.5652189881736609e-15   5.1110600173063633e-15   5.1110600173063633e-15
   1.2712296998481067e-14   9.4056534090679682e-15   5.4412950847821351e-15   6.2629163231820396e-15   6.2629163231820396e-15
   1.4287562977606620e-14   8.1878946904561649e-15   5.5854968084727001e-15   8.5348395800835472e-15   8.5348395800835472e-15
   1.5341148636901656e-14   1.6245187864513899e-14   2.0274183866200545e-15   7.9733916526005743e-15   7.9733916526005743e-15
   1.3590708028328117e-14   1.3859553485856239e-14   4.5535023601810482e-15   1.0415546857771960e-14   1.0415546857771960e-14
   1.3348358521799138e-14   3.7614635445459383e-15   9.6631811591734993e-15   6.5453554622443593e-15   6.5453554622443593e-15
   6.6096082398777329e-15   7.2300600478596781e-15   9.4341892027393705e-15   4.6151429355290862e-16   4.6151429355290862e-16
   5.1742768694446623e-15   5.4051406375407971e-15   5.0634788232668073e-15   5.0302888612282503e-15   5.0302888612282503e-15
   1.1571655670029244e-15   3.7005780735296921e-15   6.6666432936391297e-15   4.1135031805246877e-15   4.1135031805246877e-15
   5.7635752486316818e-15   1.8842535995586295e-15   1.8725577741333261e-15   2.7431014956771961e-15   2.7431014956771961e-15
   8.0241674002354632e-15   5.0740075144702943e-15   9.5969061395226799e-16   4.4027063695717779e-15   4.4027063695717779e-15
   5.7704348464876876e-15   8.4839825517074220e-16   2.0953765861095486e-15   2.9412237404234813e-15   2.9412237404234813e-15
   5.8388792013635367e-15   2.4948768705553693e-15   5.5878196991073631e-15   3.4671586563317778e-15   3.4671586563317778e-15
   6.6351839575080057e-15   2.0016549290685501e-15   5.3419334786055217e-15   6.9582850354839818e-15   6.9582850354839818e-15
   9.0626529275228443e-15   5.4471834156417798e-15   5.8570070506595664e-15   8.5354321704705030e-15   8.5354321704705030e-15
   3.5182443848866752e-15   3.4669604621240780e-15   2.0981841967725469e-15   2.9863685563571073e-15   2.9863685563571073e-15
   3.1454254065387662e-15   2.0718949116666991e-15   5.7125907986016731e-16   8.5434281997448260e-16   8.5434281997448260e-16
   5.3526154532348754e-15   3.7001190269677457e-15   9.1756735856472813e-15   2.6592036067788806e-15   2.6592036067788806e-15
   6.0508191603274997e-15   1.9030909859608016e-15   6.6219250271586485e-15   5.2126935542342567e-15   5.2126935542342567e-15
   3.7980590678889950e-15   3.7220837704051511e-15   6.7981411559006420e-15   6.9164915035995757e-15   6.9164915035995757e-15
   2.4998849521656127e-15   2.9360974774788859e-15   7.8837683169709652e-15   4.5158883887353798e-15   4.5158883887353798e-15
   2.3261446678871661e-15   6.4669692880069575e-16   4.4013240021998692e-15   3.6913925589785124e-15   3.6913925589785124e-15
   3.6988684161353053e-15   4.1151888450855385e-15   5.8504496472064040e-15   3.9673732133870144e-15   3.9673732133870144e-15
   7.2418529085371286e-15   3.6395275256602007e-15   7.4811172277891062e-15   1.7668222750654772e-15   1.7668222750654772e-15
   7.8615300569084586e-15   6.2595398299814144e-15   8.4841741713799654e-15   4.4928212362528216e-15   4.4928212362528216e-15
   9.9662403609376045e-16   3.3159147040423562e-15   1.1905768831529965e-15   5.9017341841693245e-15   5.9017341841693245e-15
   3.1058564353223063e-15   4.0055090273449349e-15   1.3241744416639009e-15   6.8670979547199681e-15   6.8670979547199681e-15
   1.3561107171060174e-15   7.6047592024944290e-15   6.8022277285790025e-15   5.4943804920828262e-15   5.4943804920828262e-15
   1.3153882559959144e-15   1.0194783084440368e-15   4.5053891297140211e-15   3.3345170342991236e-15   3.3345170342991236e-15
   9.5320744652197903e-15   1.5472516043689042e-14   1.3346605881072308e-14   5.3889074660305741e-15   5.3889074660305741e-15
   1.0685162200255848e-14   3.9765831516228761e-15   8.9670536710015983e-15   5.9449649104469072e-15   5.9449649104469072e-15
   3.2191936760936486e-15   4.3515086889548451e-15   7.1585365358363586e-15   2.4885330056725924e-15   2.4885330056725924e-15
   1.2747092140345812e-14   9.1308714621235052e-15   1.0032744345276543e-14   9.8487164190384569e-15   9.8487164190384569e-15
   2.4386142781630222e-15   5.6491692777339761e-15   3.0293096143632374e-15   1.3390630138197721e-15   1.3390630138197721e-15
   4.6542434459607756e-15   1.1922349882701477e-14   6.6389891396833453e-15   4.3601171938686694e-15   4.3601171938686694e-15
   6.6370077423735331e-16   4.2095901898886449e-16   1.2458635624460640e-15   1.6090039648190637e-15   1.6090039648190637e-15
   6.5457076516702095e-16   6.6505099365255886e-16   7.3108469312032450e-16   1.4789584297933464e-15   1.4789584297933464e-15
   2.2492057762233731e-15   2.5100890973855109e-15   2.5002480354347305e-15   1.0801941517265581e-15   1.0801941517265581e-15
   1.3081587526849600e-15   1.3962933109317824e-15   1.7339626808266274e-15   2.1570434130171968e-15   2.1570434130171968e-15
   3.2002453951946976e-16   1.9940517257558887e-15   4.1896043074661031e-15   3.5603407865384938e-15   3.5603407865384938e-15
   2.9016769420102278e-15   3.4124888552006063e-15   3.1602655647737645e-15   3.7685447663508125e-15   3.7685447663508125e-15
   3.8934868901648891e-15   6.1685649629764096e-16   2.3727138211289033e-15   4.9554305018542397e-15   4.9554305018542397e-15
   5.5463310606325230e-16   7.1967984244300127e-16   5.5584760356311213e-15   1.5054624015157445e-15   1.5054624015157445e-15
   2.2657130541462459e-15   1.0554547719364436e-15   3.7636624189704360e-15   3.6245244616132394e-15   3.6245244616132394e-15
   1.2094727522027349e-15   3.5274347530956718e-15   3.4237560147532524e-15   2.4052005577498977e-15   2.4052005577498977e-15
   3.2677720511224117e-15   2.4056988791961454e-15   1.1491445798147405e-14   1.4745601375602428e-15   1.4745601375602428e-15
   4.4792197904020109e-15   9.8598908085722265e-16   4.0231729258993856e-15   1.7414396290431537e-15   1.7414396290431537e-15
   2.0447012146452943e-15   2.9085232446955257e-15   5.6076667555632740e-15   1.3960957546004543e-15   1.3960957546004543e-15
   3.6327471151905259e-15   2.0681742879491729e-15   8.5402245330176546e-15   3.4241617343461740e-15   3.4241617343461740e-15
   4.7060660053981794e-15   3.3935958845186510e-15   3.3638011441545787e-15   2.5984771644822136e-16   2.5984771644822136e-16
   5.0637734907163472e-15   3.0003209255216560e-15   7.1896769032458568e-15   1.1039006672164823e-15   1.1039006672164823e-15
   5.7316737107785004e-15   1.3580794669736616e-15   1.0554909793464572e-14   5.4834883545277301e-15   5.4834883545277301e-15
   6.8967204840990622e-15   4.2257810414027434e-15   4.4251864818526756e-15   3.4353030424714833e-15   3.4353030424714833e-15
   5.1117085444229544e-15   2.6106818961495400e-15   5.5973255023334496e-15   3.4508393088452717e-15   3.4508393088452717e-15
   4.9513878326841314e-15   3.4458117230331985e-15   3.7592333464451730e-15   2.9358422478466184e-15   2.9358422478466184e-15
   3.9877989319017649e-16   2.5549753462454138e-15   1.3361870322607214e-15   1.0428419943929246e-15   1.0428419943929246e-15
   5.5338168245691727e-16   7.4827304645106494e-16   1.0561911784309640e-15   1.1824456534476242e-15   1.1824456534476242e-15
   2.6580037787882354e-15   4.1888428414048815e-15   8.7675306324545342e-15   2.7896426922405172e-15   2.7896426922405172e-15
   2.9029255670819751e-15   1.9648241603244536e-15   5.8751329979717021e-16   9.2892092842506715e-16   9.2892092842506715e-16
   6.3486018975238353e-15   3.2710115187934771e-15   4.2776283199827109e-15   1.0666901128225768e-15   1.0666901128225768e-15
   5.3803539339810836e-15   3.9715210598494547e-15   8.9901330461357359e-15   2.9897022254962085e-15   2.9897022254962085e-15
   6.0164999118652741e-15   2.3619370275875443e-15   4.4457547394636622e-15   9.4422322331450086e-16   9.4422322331450086e-16
   7.6810435453724646e-15   3.7176378588972985e-15   5.0581839774784390e-15   1.4654621468339030e-15   1.4654621468339030e-15
   6.5885110596292591e-15   4.5915859146860816e-15   1.2457785178005981e-14   5.4843302967960324e-15   5.4843302967960324e-15
   3.8858249579643275e-15   6.0543511309742275e-15   7.2428819237841274e-15   5.5577592401996906e-15   5.5577592401996906e-15
   5.4035419655355978e-15   2.1346433746712443e-15   5.1848675153768458e-15   2.4435742873217821e-15   2.4435742873217821e-15
   4.8999121024961223e-15   3.1581494336376482e-15   4.8882615808355599e-15   3.8758328430777313e-15   3.8758328430777313e-15
   1.4762272304872453e-14   4.1449337647105450e-15   5.5574120222188174e-15   5.0349881250885273e-15   5.0349881250885273e-15
   1.9082672956330753e-14   4.5000187625266690e-15   1.0467114749701551e-14   1.9380829630506730e-15   1.9380829630506730e-15
   1.4268568517832703e-14   1.4133651181150119e-14   1.8374409180130689e-14   2.2903399837071826e-14   2.2903399837071826e-14
   1.2509234740829477e-14   1.3017667280352988e-14   1.7590829143747998e-14   2.0813078801906298e-14   2.0813078801906298e-14
   3.7066970739137238e-14   2.6500037748682128e-14   3.5167441516795972e-14   2.9361759498098639e-14   2.9361759498098639e-14
   3.7947829702152683e-14   2.6863992085241128e-14   3.4081305771192103e-14   2.7852280634343750e-14   2.7852280634343750e-14
   8.6665246739385082e-16   1.6154323921838333e-15   2.1857769350954198e-15   1.5482696021878959e-15   1.5482696021878959e-15
   6.8982873687010003e-16   1.2192586768304007e-15   5.8546199335257453e-16   2.6831462294092084e-15   2.6831462294092084e-15
   2.7282320651480574e-14   2.6177704274002961e-14   4.2419934729490422e-14   3.3067962583382928e-14   3.3067962583382928e-14
   2.6987097415290768e-14   2.7133017769690007e-14   4.4536946077907259e-14   3.4368152472379276e-14   3.4368152472379276e-14
   1.3471135138974401e-14   1.3552110869804083e-14   1.8506342302240211e-14   2.0794045332388454e-14   2.0794045332388454e-14
   1.2842860806586791e-14   1.4969161182660816e-14   1.8420465407664065e-14   2.3138551338464828e-14   2.3138551338464828e-14
   1.7830589836797252e-14   4.1307371500164662e-15   8.4453286945735108e-15   1.6045338672542694e-15   1.6045338672542694e-15
   1.4545529574707821e-14   4.8447107890184161e-15   5.4213616500525436e-15   5.3519870480601683e-15   5.3519870480601683e-15
   5.0093638701199667e-15   3.8309033707780269e-15   7.5397871967497707e-15   3.7730456918012550e-15   3.7730456918012550e-15
   4.1315596553799333e-15   1.8930806870136344e-15   6.8022292116179082e-15   2.3368444424493996e-15   2.3368444424493996e-15
   3.0336236990920679e-15   6.2746966311540299e-15   6.5038162128596144e-15   5.9519293732011926e-15   5.9519293732011926e-15
   6.7266410690704905e-15   5.3019379511168542e-15   1.1704940941290940e-14   5.9359512640583102e-15   5.9359512640583102e-15
   8.5396334701320936e-15   3.8918447687504661e-15   5.9735010844120173e-15   1.5560283578723124e-15   1.5560283578723124e-15
   5.9730030594156971e-15   1.9751381125699250e-15   4.7917274231382748e-15   1.8415904454622314e-15   1.8415904454622314e-15
   4.5082175760605739e-15   3.7143286613888022e-15   8.6116089142824795e-15   3.4821703182338859e-15   3.4821703182338859e-15
   4.9623001124868589e-15   3.4151594443750906e-15   4.1146748186537562e-15   2.5300487230260519e-15   2.5300487230260519e-15
   3.4652342368985529e-15   1.2171153343472182e-15   2.2780213005974649e-16   5.9713983385579860e-17   5.9713983385579860e-17
   3.5739706406681974e-15   4.3967078686254138e-15   8.6488670858337165e-15   2.4894233969165166e-15   2.4894233969165166e-15
   1.3952139672244068e-15   1.6887511799064392e-15   2.7669084122845864e-16   9.9834350703107872e-16   9.9834350703107872e-16
   1.9721157716745385e-15   6.3109611985757013e-16   5.1841511412608859e-16   3.5278012378540138e-16   3.5278012378540138e-16
   5.7203593278096061e-15   4.0749166373097959e-15   4.9784721639762733e-15   3.2558524942567410e-15   3.2558524942567410e-15
   4.7132585303420697e-15   3.2613934945950383e-15   3.2951415936108008e-15   2.9551773107045720e-15   2.9551773107045720e-15
   4.8192643296710751e-15   3.0691991693925787e-15   2.9309729339218561e-15   3.2110053930102074e-15   3.2110053930102074e-15
   4.6354828033682621e-15   1.9856465669181138e-15   1.0136869591898864e-14   5.9278276569368377e-15   5.9278276569368377e-15
   4.0353111401722544e-15   2.2928373719124265e-15   2.2084246949827196e-15   1.4671813001478068e-15   1.4671813001478068e-15
   4.6216061514340628e-15   2.8016583197699178e-15   1.0347744879524513e-14   3.5282404425796065e-16   3.5282404425796065e-16
   4.5486772084848547e-15   3.0077971793971034e-15   7.1790486298519119e-15   2.1004080054271817e-15   2.1004080054271817e-15
   2.3059400243805239e-15   3.7773185744051412e-15   4.9964046996526642e-15   1.6273743118811257e-15   1.6273743118811257e-15
   4.5879301002386284e-15   2.5152958021943318e-15   5.9563081750805611e-15   1.7421992212562801e-15   1.7421992212562801e-15
   3.8601096671050355e-15   1.7611756357275119e-15   9.4352791977139709e-15   1.5733501969855455e-15   1.5733501969855455e-15
   1.0240750840354607e-15   3.1696179802857846e-15   4.1218903023910125e-15   1.8323163842658230e-15   1.8323163842658230e-15
   2.6895527334596532e-15   8.5486304072631537e-16   4.8893040383811462e-15   3.0657694903213739e-15   3.0657694903213739e-15
   3.1045934777122308e-15   1.6630440449408853e-15   8.2682153697589511e-15   2.5959909796866522e-15   2.5959909796866522e-15
   3.9665436489345030e-15   2.5369350514604476e-15   4.5691143424378183e-15   4.8655631126757724e-15   4.8655631126757724e-15
   3.6876262998486438e-15   2.6830347610682538e-15   2.4653374090145755e-15   3.4230836084612607e-15   3.4230836084612607e-15
   3.1937051186363936e-15   2.6278498846007294e-15   4.4745620892393814e-15   6.8278593632701690e-15   6.8278593632701690e-15
   3.6805925358184626e-15   2.2177266462783957e-15   1.3258613432412040e-15   1.5147912071651286e-15   1.5147912071651286e-15
   2.3024268468897273e-15   2.3614720459035413e-15   3.5773327337457376e-15   1.1130383297582464e-15   1.1130383297582464e-15
   1.8861513719776931e-15   9.7607765941754643e-16   2.4902142632046913e-15   5.0013976685299445e-16   5.0013976685299445e-16
   8.5458827103829169e-16   1.5254847677170243e-15   8.1010790602079296e-16   7.5291590612197297e-16   7.5291590612197297e-16
   1.9307372114512899e-15   1.2440794255717671e-14   5.6434206671277578e-15   8.3024465482411775e-15   8.3024465482411775e-15
   5.5619788097985761e-15   9.8598765360905129e-15   4.1009503588877081e-15   6.8255092856662677e-16   6.8255092856662677e-16
   1.0789225169359440e-14   6.2738149931154050e-15   5.9685330085221324e-15   1.2284973740889278e-14   1.2284973740889278e-14
   7.1393386737887719e-15   7.1603133610631336e-15   7.6822223286466499e-15   1.4153752172397337e-15   1.4153752172397337e-15
   1.0062424465525968e-14   3.8604897653944058e-15   1.0282351962343075e-14   8.0213924392133324e-15   8.0213924392133324e-15
   1.2147803669998943e-14   1.5235355969966876e-14   1.0115558610468535e-14   7.3542608434661834e-15   7.3542608434661834e-15
   1.3891323506509421e-15   1.7413607989603642e-15   4.5717945494863112e-15   2.8891915055715601e-15   2.8891915055715601e-15
   1.7324900070741446e-15   1.0616645414188851e-14   7.7126534590170460e-15   4.6886026347917502e-15   4.6886026347917502e-15
   3.1369571509426672e-15   5.0258213239448897e-15   3.5049454251274873e-15   7.7251937740568258e-15   7.7251937740568258e-15
   2.3857381150871635e-15   4.0926419554651272e-15   1.2604399883830206e-15   7.9515061146999390e-15   7.9515061146999390e-15
   6.0461869163285643e-15   7.3414731013268719e-15   1.0916502329823859e-14   4.7812507175068682e-15   4.7812507175068682e-15
   4.7960078321249704e-15   3.0146371800272888e-15   1.0427257657338012e-14   3.3751071181214791e-15   3.3751071181214791e-15
   2.8624147993707953e-15   4.6550554310145197e-15   8.1751269676179348e-15   3.4679394109789202e-15   3.4679394109789202e-15
   1.2554994718417858e-15   7.4527790076097658e-16   6.4402869600439925e-15   3.6118359461822168e-15   3.6118359461822168e-15
   4.3280748283324088e-15   8.2022048238081994e-16   9.1494489885774556e-15   4.1929202287535890e-15   4.1929202287535890e-15
   4.9871558523207778e-15   4.7558638913724090e-15   8.0103568691646224e-15   6.9323889216296202e-15   6.9323889216296202e-15
   6.9517493769779775e-15   8.4738867548284065e-16   8.7591627243717358e-15   6.7060197490208746e-15   6.7060197490208746e-15
   5.2989705914381038e-15   3.5507276291187967e-15   8.2964508252841564e-15   3.8612921459418444e-15   3.8612921459418444e-15
   3.3842247828067161e-15   3.5797539675095755e-15   8.0036559092091822e-16   2.4564382449151490e-15   2.4564382449151490e-15
   4.1588140180169065e-15   3.5689026857530060e-15   6.7648313343291877e-16   3.8866814851167640e-15   3.8866814851167640e-15
   9.6632932945973254e-15   4.8002784098357705e-15   5.9400722194407401e-15   9.4910957142524911e-15   9.4910957142524911e-15
   7.0248503017419837e-15   1.8079971940161783e-15   7.2947537791462464e-15   6.7872218364336477e-15   6.7872218364336477e-15
   5.0250393518746035e-15   2.8648408394306022e-15   8.1626655345665499e-15   3.9418527599715713e-15   3.9418527599715713e-15
   6.0063035516171159e-15   1.5625359997472508e-15   3.6924651212754200e-15   3.6156864604897777e-15   3.6156864604897777e-15
   8.1481199275962347e-15   4.8890405594719493e-15   2.0099212058139379e-15   4.6305984534103469e-15   4.6305984534103469e-15
   3.1582262139281356e-15   1.0722917127661080e-15   2.4910386039827364e-15   1.5509799232743824e-15   1.5509799232743824e-15
   2.1360104777424379e-15   4.7138414660874438e-15   4.3314048193027724e-15   3.8784894686705364e-15   3.8784894686705364e-15
   5.5700458086871239e-15   6.5082223837481395e-15   4.8758382765907012e-15   3.4639274152247389e-15   3.4639274152247389e-15
   6.1440893787081986e-15   6.2951333444407146e-15   9.0603645461402996e-15   1.1925918057968371e-15   1.1925918057968371e-15
   1.1903375355159526e-14   2.4761569720440370e-15   9.1756396265349326e-15   5.7676668592276309e-15   5.7676668592276309e-15
   1.5193461442577500e-14   1.3389352219095421e-14   4.4408319458479470e-15   1.2181425554165276e-14   1.2181425554165276e-14
   1.5587586846142723e-14   1.6174133444323008e-14   2.7566064353469981e-15   8.2338809654189792e-15   8.2338809654189792e-15
   1.4410101285452325e-14   8.3686252517104237e-15   6.4753326978432596e-15   8.5349117148515831e-15   8.5349117148515831e-15
   1.1598352576819135e-14   8.4640580680421301e-15   6.1178612622826473e-15   5.4328374936530096e-15   5.4328374936530096e-15
   1.3510901685542107e-14   8.7698737120919621e-15   5.6312798192264741e-15   5.5275050231291042e-15   5.5275050231291042e-15
   9.2662365715467199e-15   5.5879025708284344e-15   7.6631355653762694e-15   2.7625655310341973e-15   2.7625655310341973e-15
   2.2883421414412648e-14   2.4424707544655383e-15   1.5397197357266568e-15   6.7411850611121238e-15   6.7411850611121238e-15
   2.0096460533044996e-14   2.2474946360935830e-15   7.9775147709280354e-15   7.6023714175730436e-15   7.6023714175730436e-15
   1.8997170124321455e-14   9.2505010379051228e-15   2.4773930379884887e-14   2.9444493109954932e-15   2.9444493109954932e-15
   2.6194038770803688e-14   9.6809475926119209e-15   2.5410542595457401e-14   3.6905212860001743e-15   3.6905212860001743e-15
   6.9922285997792236e-14   1.8587518956686561e-14   2.6110147843226779e-14   2.5727642993653891e-14   2.5727642993653891e-14
   7.0851842393495815e-14   1.6372710321104940e-14   1.8756958632735798e-14   2.6984279589766705e-14   2.6984279589766705e-14


==> sleeper.dat <==
   8.4657701124367352e-16   4.0886516013572501e-16   1.1335030374145914e-15   2.2551214557939378e-16   2.2551214557939378e-16
   8.4657701124367352e-16   4.0886516013572501e-16   1.1335030374145914e-15   2.2551214557939378e-16   2.2551214557939378e-16
   0.0000000000000000e+00   6.5085759127423058e-16   4.2636779253421967e-16   3.4235437924464136e-16   3.4235437924464136e-16
   0.0000000000000000e+00   6.5085759127423058e-16   4.2636779253421967e-16   3.4235437924464136e-16   3.4235437924464136e-16
   1.4695400881589748e-15   2.2512097332255441e-16   2.6365769779830992e-16   3.5568172894161888e-16   3.5568172894161888e-16
   1.4695400881589748e-15   2.2512097332255441e-16   2.6365769779830992e-16   3.5568172894161888e-16   3.5568172894161888e-16
   4.9650683064945462e-16   4.4408920985006262e-16   1.2390929552158322e-15   4.5182803598830274e-16   4.5182803598830274e-16
   4.9650683064945462e-16   6.3353279347662809e-16   4.5182803598830274e-16   4.5182803598830274e-16   4.5182803598830274e-16
   2.4825341532472731e-16   2.4825341532472731e-16   2.2887833992611187e-16   2.4825341532472731e-16   2.4825341532472731e-16
   2.2887833992611187e-16   2.4825341532472731e-16   2.2887833992611187e-16   2.4825341532472731e-16   2.4825341532472731e-16
   2.4825341532472731e-16   3.7238012298709097e-16   3.7238012298709097e-16   2.4825341532472731e-16   2.4825341532472731e-16
   2.2887833992611187e-16   2.4825341532472731e-16   2.4825341532472731e-16   2.2887833992611187e-16   2.2887833992611187e-16
   2.2887833992611187e-16   2.2887833992611187e-16   2.2204460492503131e-16   2.2204460492503131e-16   2.2204460492503131e-16
   7.1088959579333461e-16   7.8504622934188756e-16   1.0235750533041808e-15   1.3506446028928517e-15   1.3506446028928517e-15
   5.5511151231257827e-16   1.0235750533041808e-15   7.0216669371534024e-16   7.1088959579333461e-16   7.1088959579333461e-16
   7.0216669371534024e-16   7.2164496600635175e-16   6.8663501977833557e-16   4.5775667985222375e-16   6.8663501977833557e-16
   4.4754520913118096e-16   1.1443916996305594e-15   5.9009163182103530e-16   5.4672143489065705e-16   5.9009163182103530e-16
   2.2204460492503131e-16   0.0000000000000000e+00   0.0000000000000000e+00   5.5511151231257827e-17   0.0000000000000000e+00
   1.6653345369377348e-16   2.7755575615628914e-16   5.5511151231257827e-17   1.6653345369377348e-16   5.5511151231257827e-17
   2.4825341532472731e-16   2.2887833992611187e-16   2.7755575615628914e-16   2.7755575615628914e-16   2.7755575615628914e-16


==> spring.dat <==
   2.4825341532472731e-16   2.2377260456559048e-16   2.4825341532472731e-16   2.2377260456559048e-16   2.2377260456559048e-16
   2.6073996056774539e-16   1.1188630228279524e-16   1.1188630228279524e-16   2.6073996056774539e-16   2.6073996056774539e-16
   2.2204460492503131e-16   2.2204460492503131e-16   2.2204460492503131e-16   2.2377260456559048e-16   2.2377260456559048e-16
   3.3565890684838572e-16   3.3565890684838572e-16   9.2898288901352770e-16   4.1633363423443370e-16   4.1633363423443370e-16
   2.3592239273284576e-16   1.1188630228279524e-16   1.1188630228279524e-16   1.1188630228279524e-16   1.1188630228279524e-16
   1.6653345369377348e-16   4.0029660424867215e-16   2.0014830212433607e-16   1.6653345369377348e-16   2.0014830212433607e-16
   2.4825341532472731e-16   3.1401849173675503e-16   2.4825341532472731e-16   2.4825341532472731e-16   2.4825341532472731e-16
   1.1102230246251565e-16   1.6653345369377348e-16   1.1102230246251565e-16   1.9428902930940239e-16   1.1102230246251565e-16
   5.6354755596085694e-16   6.6671180517864989e-16   6.6671180517864989e-16   5.5667057408480492e-16   6.6671180517864989e-16
   2.2247786310271853e-16   2.2591401799415137e-16   2.3714374201337736e-16   2.2247786310271853e-16   2.3714374201337736e-16


==> wing.dat <==
   4.7893475593422589e-16   2.6234560196539026e-16   3.6976596011501881e-16   3.4830163718448311e-16   3.4830163718448311e-16
   4.7893475593422589e-16   2.6234560196539026e-16   3.6976596011501881e-16   3.4830163718448311e-16   3.4830163718448311e-16
   2.8148680208127263e-16   3.1495199239859578e-16   4.9731350345045349e-16   2.8526582763019687e-16   4.9731350345045349e-16
   2.8148680208127263e-16   3.1495199239859578e-16   4.9731350345045349e-16   2.8526582763019687e-16   4.9731350345045349e-16
   8.0515062042426879e-16   1.1320148737066288e-16   4.7702137853476685e-16   4.5602643911283903e-16   4.5602643911283903e-16
   8.0515062042426879e-16   1.1320148737066288e-16   4.7702137853476685e-16   4.5602643911283903e-16   4.5602643911283903e-16


==> wiresaw1.dat <==
   4.4754520913118096e-16   3.0299779026354541e-16   4.9704387642199394e-16   2.2323963653700167e-16   2.2323963653700167e-16
   4.4754520913118096e-16   3.0299779026354541e-16   4.9704387642199394e-16   2.2323963653700167e-16   2.2323963653700167e-16
   5.1725475378119798e-16   4.1102903444479602e-16   4.1102903444479602e-16   3.2758984864648926e-16   3.2758984864648926e-16
   5.1725475378119798e-16   4.1102903444479602e-16   4.1102903444479602e-16   3.2758984864648926e-16   3.2758984864648926e-16
   5.9726746278792615e-16   4.4327311077044676e-16   5.9544596344730922e-16   4.8318620185632753e-16   4.8318620185632753e-16
   5.9726746278792615e-16   4.4327311077044676e-16   5.9544596344730922e-16   4.8318620185632753e-16   4.8318620185632753e-16
   6.2926096730823710e-16   6.7645531519536742e-16   0.0000000000000000e+00   3.5106943100738253e-16   0.0000000000000000e+00
   6.2926096730823710e-16   6.7645531519536742e-16   0.0000000000000000e+00   3.5106943100738253e-16   0.0000000000000000e+00
   5.6965804353646485e-16   4.0201534504852744e-16   0.0000000000000000e+00   3.5475055916156451e-16   3.5475055916156451e-16
   5.6965804353646485e-16   4.0201534504852744e-16   0.0000000000000000e+00   3.5475055916156451e-16   3.5475055916156451e-16
   2.3991492683941161e-16   2.0441250795344025e-16   2.4625324369717409e-16   2.0014830212433605e-16   2.0014830212433605e-16
   2.3991492683941161e-16   2.0441250795344025e-16   2.4625324369717409e-16   2.0014830212433605e-16   2.0014830212433605e-16
   3.0303317456017710e-16   1.2412670766236366e-16   1.5700924586837752e-16   1.1102230246251565e-16   1.1102230246251565e-16
   3.0303317456017710e-16   1.2412670766236366e-16   1.5700924586837752e-16   1.1102230246251565e-16   1.1102230246251565e-16
   1.0887924831933445e-15   2.4236514457283391e-16   3.5108606226033648e-16   5.7972121055577959e-16   5.7972121055577959e-16
   1.0887924831933445e-15   2.4236514457283391e-16   3.5108606226033648e-16   5.7972121055577959e-16   5.7972121055577959e-16
   1.1631181345461178e-16   1.3090415143977179e-16   6.2899359211006905e-16   4.2364920242519206e-16   4.2364920242519206e-16
   1.1631181345461178e-16   1.3090415143977179e-16   6.2899359211006905e-16   4.2364920242519206e-16   4.2364920242519206e-16
   3.5615274654345752e-16   3.7238012298709097e-16   6.4057916504070700e-16   3.3422138886441676e-16   3.3422138886441676e-16
   3.5615274654345752e-16   3.7238012298709097e-16   6.4057916504070700e-16   3.3422138886441676e-16   3.3422138886441676e-16


==> wiresaw2.dat <==
   1.0329977966022406e-15   1.3417153108063798e-15   3.9267181887705965e-16   3.0435639911763683e-16   3.0435639911763683e-16
   1.0329977966022406e-15   1.3417153108063798e-15   3.9267181887705965e-16   3.0435639911763683e-16   3.0435639911763683e-16
   2.3103207467339675e-16   6.7606624762874599e-16   3.3847802068557342e-16   2.3103207467339675e-16   2.3103207467339675e-16
   2.3103207467339675e-16   6.7606624762874599e-16   3.3847802068557342e-16   2.3103207467339675e-16   2.3103207467339675e-16
   4.9868433110424045e-16   3.3343346088373474e-16   4.0724615430824611e-16   3.6251760919082948e-16   3.6251760919082948e-16
   4.9868433110424045e-16   3.3343346088373474e-16   4.0724615430824611e-16   3.6251760919082948e-16   3.6251760919082948e-16
   3.0809776426652371e-16   5.0938334706901225e-16   3.7240723453551522e-16   4.0773806496259779e-16   4.0773806496259779e-16
   3.0809776426652371e-16   5.0938334706901225e-16   3.7240723453551522e-16   4.0773806496259779e-16   4.0773806496259779e-16
   8.9563703620181582e-16   7.6886922681336408e-16   2.4831776018409249e-16   4.9726608718200732e-16   4.9726608718200732e-16
   8.9563703620181582e-16   7.6886922681336408e-16   2.4831776018409249e-16   4.9726608718200732e-16   4.9726608718200732e-16
   3.7133074249459904e-16   5.9301759629598740e-16   2.3724676185057253e-16   4.1812899303764607e-16   4.1812899303764607e-16
   3.7133074249459904e-16   5.9301759629598740e-16   2.3724676185057253e-16   4.1812899303764607e-16   4.1812899303764607e-16
   1.0364126572595119e-15   4.7607732672328166e-16   1.4613457690350781e-15   2.2258771908566436e-16   2.2258771908566436e-16
   1.0364126572595119e-15   4.7607732672328166e-16   1.4613457690350781e-15   2.2258771908566436e-16   2.2258771908566436e-16
   2.7318891272928120e-16   2.9902124644635241e-16   3.5871146889639986e-16   2.8239707224654816e-16   2.8239707224654816e-16
   2.7318891272928120e-16   2.9902124644635241e-16   3.5871146889639986e-16   2.8239707224654816e-16   2.8239707224654816e-16
   2.5113458157775279e-16   3.5110048918071232e-16   4.9766057251241054e-16   8.6717417674529133e-16   8.6717417674529133e-16
   2.5113458157775279e-16   3.5110048918071232e-16   4.9766057251241054e-16   8.6717417674529133e-16   8.6717417674529133e-16
   1.2115483970915703e-15   2.4826553197670829e-16   1.5704757352569647e-16   1.9819469668706019e-16   1.5704757352569647e-16
   1.2115483970915703e-15   2.4826553197670829e-16   1.5704757352569647e-16   1.9819469668706019e-16   1.5704757352569647e-16

